Hybrid matheuristics to solve the integrated lot sizing and scheduling problem on parallel machines with sequence-dependent and non-triangular setup

This paper approaches the integrated lot sizing and scheduling problem (ILSSP), in which non-identical machines work in parallel with non-triangular sequence-dependent setup costs and times, setup carry-over and capacity limitation. The aim of the studied ILSSP, here called ILSSP-NT on parallel machines, is to determine a production planning and tasks sequencing that meet period demands without delay and in such a way that the total costs of production, machine setup and inventory are minimized. The dearth of literature on the ILSSP-NT, despite the increasing amount of applications in the industrial sector, mainly in the food processing industry, motivated us to conduct this study. In this paper, we propose efficient methods to solve the ILSSP-NT on parallel machines. The methods virtually consist in the hybridization of the relax-and-fix and fix-and-optimize methods with the path-relinking and kernel search heuristics. To assess how well the heuristics solve the ILSSP-NT on parallel machines, we compared their results with those of the CPLEX solver with a fixed CPU time limit. The proposed matheuristics significantly outperformed CPLEX in most of the tested instances.

==> Tudo-PM-CPLEX.txt <==
x y
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000000  0.4242424
1.000024  0.4242424
1.000024  0.4242424
1.000024  0.4242424
1.000024  0.4242424
1.000024  0.4242424
1.000030  0.4242424
1.000067  0.4242424
1.000067  0.4242424
1.000067  0.4242424
1.000067  0.4242424
1.000103  0.4343434
1.000104  0.4343434
1.000124  0.4343434
1.000139  0.4444444
1.000180  0.4444444
1.000180  0.4444444
1.000180  0.4444444
1.000180  0.4444444
1.000180  0.4444444
1.000186  0.4444444
1.000229  0.4444444
1.000262  0.4545455
1.000265  0.4646465
1.000294  0.4646465
1.000326  0.4747475
1.000328  0.4747475
1.000328  0.4747475
1.000341  0.4747475
1.000341  0.4747475
1.000341  0.4747475
1.000341  0.4747475
1.000341  0.4747475
1.000355  0.4747475
1.000355  0.4747475
1.000355  0.4747475
1.000355  0.4747475
1.000383  0.4848485
1.000398  0.4848485
1.000398  0.4848485
1.000398  0.4848485
1.000398  0.4848485
1.000398  0.4848485
1.000418  0.4848485
1.000418  0.4848485
1.000418  0.4848485
1.000426  0.4848485
1.000426  0.4848485
1.000426  0.4848485
1.000442  0.4848485
1.000442  0.4848485
1.000442  0.4848485
1.000442  0.4848485
1.000442  0.4848485
1.000471  0.4848485
1.000471  0.4848485
1.000471  0.4848485
1.000510  0.4848485
1.000544  0.4848485
1.000544  0.4848485
1.000544  0.4848485
1.000546  0.4848485
1.000546  0.4848485
1.000546  0.4848485
1.000562  0.4848485
1.000565  0.4848485
1.000584  0.4848485
1.000660  0.4848485
1.000660  0.4848485
1.000660  0.4848485
1.000660  0.4848485
1.000671  0.4949495
1.000716  0.5050505
1.000755  0.5050505
1.000755  0.5050505
1.000755  0.5050505
1.000766  0.5050505
1.000766  0.5050505
1.000766  0.5050505
1.000766  0.5050505
1.000812  0.5151515
1.000819  0.5151515
1.000819  0.5151515
1.000819  0.5151515
1.000819  0.5151515
1.000819  0.5151515
1.000843  0.5252525
1.000843  0.5252525
1.000843  0.5252525
1.000978  0.5353535
1.001085  0.5454545
1.001157  0.5454545
1.001157  0.5454545
1.001157  0.5454545
1.001157  0.5454545
1.001157  0.5454545
1.001204  0.5454545
1.001204  0.5454545
1.001215  0.5454545
1.001291  0.5454545
1.001291  0.5454545
1.001296  0.5555556
1.001414  0.5555556
1.001414  0.5555556
1.001414  0.5555556
1.001414  0.5555556
1.001430  0.5555556
1.001458  0.5555556
1.001458  0.5555556
1.001458  0.5555556
1.001458  0.5555556
1.001458  0.5555556
1.001458  0.5555556
1.001458  0.5555556
1.001531  0.5656566
1.001661  0.5656566
1.001677  0.5656566
1.001679  0.5656566
1.001679  0.5656566
1.001679  0.5656566
1.001679  0.5656566
1.001679  0.5656566
1.001722  0.5656566
1.001805  0.5656566
1.001805  0.5656566
1.001810  0.5656566
1.001810  0.5656566
1.001814  0.5757576
1.001842  0.5858586
1.001848  0.5858586
1.001848  0.5858586
1.001848  0.5858586
1.001848  0.5858586
1.001848  0.5858586
1.001969  0.5959596
1.001985  0.6060606
1.001994  0.6060606
1.001994  0.6060606
1.001994  0.6060606
1.001994  0.6060606
1.001994  0.6060606
1.002063  0.6060606
1.002063  0.6060606
1.002089  0.6060606
1.002089  0.6060606
1.002089  0.6060606
1.002110  0.6060606
1.002146  0.6060606
1.002146  0.6060606
1.002146  0.6060606
1.002247  0.6060606
1.002311  0.6060606
1.002311  0.6060606
1.002311  0.6060606
1.002360  0.6161616
1.002379  0.6161616
1.002405  0.6161616
1.002405  0.6161616
1.002405  0.6161616
1.002405  0.6161616
1.002535  0.6161616
1.002535  0.6161616
1.002652  0.6161616
1.002652  0.6161616
1.002696  0.6161616
1.002708  0.6262626
1.002736  0.6262626
1.002797  0.6262626
1.002797  0.6262626
1.002797  0.6262626
1.002797  0.6262626
1.002797  0.6262626
1.002876  0.6262626
1.002876  0.6262626
1.002876  0.6262626
1.002876  0.6262626
1.002973  0.6262626
1.002973  0.6262626
1.002973  0.6262626
1.002973  0.6262626
1.002973  0.6262626
1.003055  0.6363636
1.003137  0.6363636
1.003137  0.6363636
1.003137  0.6363636
1.003137  0.6363636
1.003174  0.6363636
1.003174  0.6363636
1.003174  0.6363636
1.003218  0.6363636
1.003218  0.6363636
1.003268  0.6464646
1.003303  0.6464646
1.003303  0.6464646
1.003303  0.6464646
1.003303  0.6464646
1.003304  0.6464646
1.003304  0.6464646
1.003304  0.6464646
1.003304  0.6464646
1.003357  0.6464646
1.003357  0.6464646
1.003418  0.6464646
1.003418  0.6464646
1.003456  0.6464646
1.003456  0.6464646
1.003476  0.6464646
1.003476  0.6464646
1.003476  0.6464646
1.003476  0.6464646
1.003476  0.6464646
1.003532  0.6464646
1.003557  0.6565657
1.003567  0.6666667
1.003613  0.6666667
1.003613  0.6666667
1.003613  0.6666667
1.003654  0.6666667
1.003654  0.6666667
1.003654  0.6666667
1.003654  0.6666667
1.003697  0.6767677
1.003757  0.6868687
1.003784  0.6868687
1.003884  0.6868687
1.003975  0.6868687
1.004053  0.6868687
1.004102  0.6868687
1.004102  0.6868687
1.004102  0.6868687
1.004181  0.6868687
1.004181  0.6868687
1.004181  0.6868687
1.004181  0.6868687
1.004275  0.6868687
1.004275  0.6868687
1.004275  0.6868687
1.004275  0.6868687
1.004301  0.6868687
1.004301  0.6868687
1.004301  0.6868687
1.004301  0.6868687
1.004301  0.6868687
1.004531  0.6969697
1.004576  0.7070707
1.004582  0.7070707
1.004582  0.7070707
1.004582  0.7070707
1.004642  0.7070707
1.004642  0.7070707
1.004695  0.7070707
1.004695  0.7070707
1.004812  0.7070707
1.004812  0.7070707
1.004812  0.7070707
1.004886  0.7171717
1.004953  0.7272727
1.005198  0.7272727
1.005214  0.7373737
1.005221  0.7373737
1.005221  0.7373737
1.005221  0.7373737
1.005407  0.7373737
1.005407  0.7373737
1.005407  0.7373737
1.005407  0.7373737
1.005407  0.7373737
1.005662  0.7373737
1.005662  0.7373737
1.005677  0.7373737
1.005904  0.7373737
1.005904  0.7373737
1.005904  0.7373737
1.006037  0.7373737
1.006037  0.7373737
1.006096  0.7474747
1.006197  0.7575758
1.006207  0.7676768
1.006409  0.7777778
1.006724  0.7878788
1.006885  0.7878788
1.006889  0.7979798
1.006988  0.8080808
1.007122  0.8181818
1.007427  0.8282828
1.007434  0.8282828
1.007833  0.8383838
1.007856  0.8383838
1.007856  0.8383838
1.007856  0.8383838
1.008212  0.8484848
1.008247  0.8585859
1.008257  0.8686869
1.008381  0.8787879
1.008447  0.8787879
1.008922  0.8888889
1.009037  0.8888889
1.009037  0.8888889
1.009037  0.8888889
1.009065  0.8888889
1.009065  0.8888889
1.009069  0.8989899
1.010166  0.8989899
1.010166  0.8989899
1.011022  0.9090909
1.011697  0.9191919
1.013053  0.9191919
1.013393  0.9292929
1.013935  0.9292929
1.013935  0.9292929
1.013935  0.9292929
1.016190  0.9292929
1.016641  0.9292929
1.016641  0.9292929
1.018505  0.9292929
1.018662  0.9393939
1.019499  0.9494949
1.019661  0.9494949
1.021271  0.9595960
1.021630  0.9595960
1.021630  0.9595960
1.021684  0.9696970
1.023957  0.9797980
1.028205  0.9898990
1.032384  0.9898990
1.032384  0.9898990
1.038378  1.0000000


==> Tudo-PM-RFO-KS1.txt <==
x y
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000000  0.3434343
1.000024  0.3535354
1.000024  0.3535354
1.000024  0.3535354
1.000024  0.3535354
1.000024  0.3535354
1.000030  0.3535354
1.000067  0.3636364
1.000067  0.3636364
1.000067  0.3636364
1.000067  0.3636364
1.000103  0.3636364
1.000104  0.3636364
1.000124  0.3636364
1.000139  0.3636364
1.000180  0.3737374
1.000180  0.3737374
1.000180  0.3737374
1.000180  0.3737374
1.000180  0.3737374
1.000186  0.3737374
1.000229  0.3737374
1.000262  0.3737374
1.000265  0.3737374
1.000294  0.3737374
1.000326  0.3737374
1.000328  0.3737374
1.000328  0.3737374
1.000341  0.3838384
1.000341  0.3838384
1.000341  0.3838384
1.000341  0.3838384
1.000341  0.3838384
1.000355  0.3939394
1.000355  0.3939394
1.000355  0.3939394
1.000355  0.3939394
1.000383  0.3939394
1.000398  0.4040404
1.000398  0.4040404
1.000398  0.4040404
1.000398  0.4040404
1.000398  0.4040404
1.000418  0.4141414
1.000418  0.4141414
1.000418  0.4141414
1.000426  0.4242424
1.000426  0.4242424
1.000426  0.4242424
1.000442  0.4343434
1.000442  0.4343434
1.000442  0.4343434
1.000442  0.4343434
1.000442  0.4343434
1.000471  0.4444444
1.000471  0.4444444
1.000471  0.4444444
1.000510  0.4444444
1.000544  0.4545455
1.000544  0.4545455
1.000544  0.4545455
1.000546  0.4646465
1.000546  0.4646465
1.000546  0.4646465
1.000562  0.4646465
1.000565  0.4646465
1.000584  0.4747475
1.000660  0.4848485
1.000660  0.4848485
1.000660  0.4848485
1.000660  0.4848485
1.000671  0.4848485
1.000716  0.4848485
1.000755  0.4949495
1.000755  0.4949495
1.000755  0.4949495
1.000766  0.5050505
1.000766  0.5050505
1.000766  0.5050505
1.000766  0.5050505
1.000812  0.5050505
1.000819  0.5151515
1.000819  0.5151515
1.000819  0.5151515
1.000819  0.5252525
1.000819  0.5252525
1.000843  0.5252525
1.000843  0.5252525
1.000843  0.5252525
1.000978  0.5252525
1.001085  0.5252525
1.001157  0.5353535
1.001157  0.5353535
1.001157  0.5353535
1.001157  0.5353535
1.001157  0.5353535
1.001204  0.5454545
1.001204  0.5454545
1.001215  0.5454545
1.001291  0.5454545
1.001291  0.5454545
1.001296  0.5454545
1.001414  0.5555556
1.001414  0.5555556
1.001414  0.5555556
1.001414  0.5555556
1.001430  0.5555556
1.001458  0.5656566
1.001458  0.5656566
1.001458  0.5656566
1.001458  0.5656566
1.001458  0.5656566
1.001458  0.5757576
1.001458  0.5757576
1.001531  0.5757576
1.001661  0.5858586
1.001677  0.5959596
1.001679  0.6060606
1.001679  0.6060606
1.001679  0.6060606
1.001679  0.6060606
1.001679  0.6060606
1.001722  0.6060606
1.001805  0.6060606
1.001805  0.6060606
1.001810  0.6060606
1.001810  0.6060606
1.001814  0.6060606
1.001842  0.6060606
1.001848  0.6161616
1.001848  0.6161616
1.001848  0.6161616
1.001848  0.6161616
1.001848  0.6161616
1.001969  0.6161616
1.001985  0.6161616
1.001994  0.6262626
1.001994  0.6262626
1.001994  0.6262626
1.001994  0.6262626
1.001994  0.6262626
1.002063  0.6262626
1.002063  0.6262626
1.002089  0.6363636
1.002089  0.6363636
1.002089  0.6363636
1.002110  0.6363636
1.002146  0.6464646
1.002146  0.6464646
1.002146  0.6464646
1.002247  0.6565657
1.002311  0.6666667
1.002311  0.6666667
1.002311  0.6666667
1.002360  0.6666667
1.002379  0.6666667
1.002405  0.6767677
1.002405  0.6767677
1.002405  0.6767677
1.002405  0.6767677
1.002535  0.6767677
1.002535  0.6767677
1.002652  0.6767677
1.002652  0.6767677
1.002696  0.6767677
1.002708  0.6767677
1.002736  0.6767677
1.002797  0.6868687
1.002797  0.6868687
1.002797  0.6868687
1.002797  0.6868687
1.002797  0.6868687
1.002876  0.6969697
1.002876  0.6969697
1.002876  0.6969697
1.002876  0.6969697
1.002973  0.7070707
1.002973  0.7070707
1.002973  0.7070707
1.002973  0.7070707
1.002973  0.7070707
1.003055  0.7070707
1.003137  0.7171717
1.003137  0.7171717
1.003137  0.7171717
1.003137  0.7171717
1.003174  0.7272727
1.003174  0.7272727
1.003174  0.7272727
1.003218  0.7272727
1.003218  0.7272727
1.003268  0.7272727
1.003303  0.7373737
1.003303  0.7373737
1.003303  0.7373737
1.003303  0.7373737
1.003304  0.7474747
1.003304  0.7474747
1.003304  0.7474747
1.003304  0.7474747
1.003357  0.7474747
1.003357  0.7474747
1.003418  0.7474747
1.003418  0.7474747
1.003456  0.7575758
1.003456  0.7575758
1.003476  0.7676768
1.003476  0.7676768
1.003476  0.7676768
1.003476  0.7676768
1.003476  0.7676768
1.003532  0.7676768
1.003557  0.7676768
1.003567  0.7676768
1.003613  0.7777778
1.003613  0.7777778
1.003613  0.7777778
1.003654  0.7878788
1.003654  0.7878788
1.003654  0.7878788
1.003654  0.7878788
1.003697  0.7878788
1.003757  0.7878788
1.003784  0.7878788
1.003884  0.7878788
1.003975  0.7979798
1.004053  0.7979798
1.004102  0.8080808
1.004102  0.8080808
1.004102  0.8080808
1.004181  0.8181818
1.004181  0.8181818
1.004181  0.8181818
1.004181  0.8181818
1.004275  0.8282828
1.004275  0.8282828
1.004275  0.8282828
1.004275  0.8282828
1.004301  0.8383838
1.004301  0.8383838
1.004301  0.8383838
1.004301  0.8383838
1.004301  0.8383838
1.004531  0.8383838
1.004576  0.8383838
1.004582  0.8484848
1.004582  0.8484848
1.004582  0.8484848
1.004642  0.8484848
1.004642  0.8484848
1.004695  0.8585859
1.004695  0.8585859
1.004812  0.8686869
1.004812  0.8686869
1.004812  0.8686869
1.004886  0.8686869
1.004953  0.8686869
1.005198  0.8787879
1.005214  0.8787879
1.005221  0.8888889
1.005221  0.8888889
1.005221  0.8888889
1.005407  0.8989899
1.005407  0.8989899
1.005407  0.8989899
1.005407  0.8989899
1.005407  0.8989899
1.005662  0.9090909
1.005662  0.9090909
1.005677  0.9191919
1.005904  0.9191919
1.005904  0.9191919
1.005904  0.9191919
1.006037  0.9191919
1.006037  0.9191919
1.006096  0.9191919
1.006197  0.9191919
1.006207  0.9191919
1.006409  0.9191919
1.006724  0.9191919
1.006885  0.9191919
1.006889  0.9191919
1.006988  0.9191919
1.007122  0.9191919
1.007427  0.9191919
1.007434  0.9191919
1.007833  0.9191919
1.007856  0.9292929
1.007856  0.9292929
1.007856  0.9292929
1.008212  0.9292929
1.008247  0.9292929
1.008257  0.9292929
1.008381  0.9292929
1.008447  0.9292929
1.008922  0.9292929
1.009037  0.9393939
1.009037  0.9393939
1.009037  0.9393939
1.009065  0.9494949
1.009065  0.9494949
1.009069  0.9494949
1.010166  0.9595960
1.010166  0.9595960
1.011022  0.9595960
1.011697  0.9595960
1.013053  0.9595960
1.013393  0.9595960
1.013935  0.9696970
1.013935  0.9696970
1.013935  0.9696970
1.016190  0.9797980
1.016641  0.9797980
1.016641  0.9797980
1.018505  0.9797980
1.018662  0.9797980
1.019499  0.9797980
1.019661  0.9898990
1.021271  0.9898990
1.021630  0.9898990
1.021630  0.9898990
1.021684  0.9898990
1.023957  0.9898990
1.028205  0.9898990
1.032384  1.0000000
1.032384  1.0000000
1.038378  1.0000000


==> Tudo-PM-RFO-KS2.txt <==
x y
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000000  0.5353535
1.000024  0.5454545
1.000024  0.5454545
1.000024  0.5454545
1.000024  0.5454545
1.000024  0.5454545
1.000030  0.5454545
1.000067  0.5555556
1.000067  0.5555556
1.000067  0.5555556
1.000067  0.5555556
1.000103  0.5555556
1.000104  0.5656566
1.000124  0.5656566
1.000139  0.5656566
1.000180  0.5757576
1.000180  0.5757576
1.000180  0.5757576
1.000180  0.5757576
1.000180  0.5757576
1.000186  0.5858586
1.000229  0.5959596
1.000262  0.5959596
1.000265  0.5959596
1.000294  0.5959596
1.000326  0.5959596
1.000328  0.6060606
1.000328  0.6060606
1.000341  0.6161616
1.000341  0.6161616
1.000341  0.6161616
1.000341  0.6161616
1.000341  0.6161616
1.000355  0.6262626
1.000355  0.6262626
1.000355  0.6262626
1.000355  0.6262626
1.000383  0.6262626
1.000398  0.6363636
1.000398  0.6363636
1.000398  0.6363636
1.000398  0.6363636
1.000398  0.6363636
1.000418  0.6363636
1.000418  0.6363636
1.000418  0.6363636
1.000426  0.6363636
1.000426  0.6363636
1.000426  0.6363636
1.000442  0.6464646
1.000442  0.6464646
1.000442  0.6464646
1.000442  0.6464646
1.000442  0.6464646
1.000471  0.6464646
1.000471  0.6464646
1.000471  0.6464646
1.000510  0.6464646
1.000544  0.6464646
1.000544  0.6464646
1.000544  0.6464646
1.000546  0.6464646
1.000546  0.6464646
1.000546  0.6464646
1.000562  0.6464646
1.000565  0.6464646
1.000584  0.6464646
1.000660  0.6565657
1.000660  0.6565657
1.000660  0.6565657
1.000660  0.6565657
1.000671  0.6565657
1.000716  0.6565657
1.000755  0.6666667
1.000755  0.6666667
1.000755  0.6666667
1.000766  0.6767677
1.000766  0.6767677
1.000766  0.6767677
1.000766  0.6767677
1.000812  0.6767677
1.000819  0.6767677
1.000819  0.6767677
1.000819  0.6767677
1.000819  0.6767677
1.000819  0.6767677
1.000843  0.6868687
1.000843  0.6868687
1.000843  0.6868687
1.000978  0.6868687
1.001085  0.6868687
1.001157  0.6969697
1.001157  0.6969697
1.001157  0.6969697
1.001157  0.6969697
1.001157  0.6969697
1.001204  0.6969697
1.001204  0.6969697
1.001215  0.6969697
1.001291  0.7070707
1.001291  0.7070707
1.001296  0.7070707
1.001414  0.7171717
1.001414  0.7171717
1.001414  0.7171717
1.001414  0.7171717
1.001430  0.7171717
1.001458  0.7272727
1.001458  0.7272727
1.001458  0.7272727
1.001458  0.7272727
1.001458  0.7272727
1.001458  0.7272727
1.001458  0.7272727
1.001531  0.7272727
1.001661  0.7272727
1.001677  0.7272727
1.001679  0.7373737
1.001679  0.7373737
1.001679  0.7373737
1.001679  0.7373737
1.001679  0.7373737
1.001722  0.7373737
1.001805  0.7373737
1.001805  0.7373737
1.001810  0.7373737
1.001810  0.7373737
1.001814  0.7373737
1.001842  0.7373737
1.001848  0.7474747
1.001848  0.7474747
1.001848  0.7474747
1.001848  0.7474747
1.001848  0.7474747
1.001969  0.7474747
1.001985  0.7474747
1.001994  0.7575758
1.001994  0.7575758
1.001994  0.7575758
1.001994  0.7575758
1.001994  0.7575758
1.002063  0.7676768
1.002063  0.7676768
1.002089  0.7676768
1.002089  0.7676768
1.002089  0.7676768
1.002110  0.7676768
1.002146  0.7777778
1.002146  0.7777778
1.002146  0.7777778
1.002247  0.7777778
1.002311  0.7777778
1.002311  0.7777778
1.002311  0.7777778
1.002360  0.7777778
1.002379  0.7777778
1.002405  0.7878788
1.002405  0.7878788
1.002405  0.7878788
1.002405  0.7878788
1.002535  0.7878788
1.002535  0.7878788
1.002652  0.7878788
1.002652  0.7878788
1.002696  0.7979798
1.002708  0.7979798
1.002736  0.7979798
1.002797  0.8080808
1.002797  0.8080808
1.002797  0.8080808
1.002797  0.8080808
1.002797  0.8080808
1.002876  0.8181818
1.002876  0.8181818
1.002876  0.8181818
1.002876  0.8181818
1.002973  0.8282828
1.002973  0.8282828
1.002973  0.8282828
1.002973  0.8282828
1.002973  0.8282828
1.003055  0.8282828
1.003137  0.8383838
1.003137  0.8383838
1.003137  0.8383838
1.003137  0.8383838
1.003174  0.8383838
1.003174  0.8383838
1.003174  0.8383838
1.003218  0.8383838
1.003218  0.8383838
1.003268  0.8383838
1.003303  0.8484848
1.003303  0.8484848
1.003303  0.8484848
1.003303  0.8484848
1.003304  0.8585859
1.003304  0.8585859
1.003304  0.8585859
1.003304  0.8585859
1.003357  0.8686869
1.003357  0.8686869
1.003418  0.8787879
1.003418  0.8787879
1.003456  0.8787879
1.003456  0.8787879
1.003476  0.8888889
1.003476  0.8888889
1.003476  0.8888889
1.003476  0.8888889
1.003476  0.8888889
1.003532  0.8989899
1.003557  0.8989899
1.003567  0.8989899
1.003613  0.8989899
1.003613  0.8989899
1.003613  0.8989899
1.003654  0.9090909
1.003654  0.9090909
1.003654  0.9090909
1.003654  0.9090909
1.003697  0.9090909
1.003757  0.9090909
1.003784  0.9090909
1.003884  0.9191919
1.003975  0.9191919
1.004053  0.9191919
1.004102  0.9292929
1.004102  0.9292929
1.004102  0.9292929
1.004181  0.9393939
1.004181  0.9393939
1.004181  0.9393939
1.004181  0.9393939
1.004275  0.9494949
1.004275  0.9494949
1.004275  0.9494949
1.004275  0.9494949
1.004301  0.9595960
1.004301  0.9595960
1.004301  0.9595960
1.004301  0.9595960
1.004301  0.9595960
1.004531  0.9595960
1.004576  0.9595960
1.004582  0.9595960
1.004582  0.9595960
1.004582  0.9595960
1.004642  0.9595960
1.004642  0.9595960
1.004695  0.9595960
1.004695  0.9595960
1.004812  0.9696970
1.004812  0.9696970
1.004812  0.9696970
1.004886  0.9696970
1.004953  0.9696970
1.005198  0.9696970
1.005214  0.9696970
1.005221  0.9696970
1.005221  0.9696970
1.005221  0.9696970
1.005407  0.9797980
1.005407  0.9797980
1.005407  0.9797980
1.005407  0.9797980
1.005407  0.9797980
1.005662  0.9797980
1.005662  0.9797980
1.005677  0.9797980
1.005904  0.9898990
1.005904  0.9898990
1.005904  0.9898990
1.006037  0.9898990
1.006037  0.9898990
1.006096  0.9898990
1.006197  0.9898990
1.006207  0.9898990
1.006409  0.9898990
1.006724  0.9898990
1.006885  0.9898990
1.006889  0.9898990
1.006988  0.9898990
1.007122  0.9898990
1.007427  0.9898990
1.007434  0.9898990
1.007833  0.9898990
1.007856  0.9898990
1.007856  0.9898990
1.007856  0.9898990
1.008212  0.9898990
1.008247  0.9898990
1.008257  0.9898990
1.008381  0.9898990
1.008447  0.9898990
1.008922  0.9898990
1.009037  0.9898990
1.009037  0.9898990
1.009037  0.9898990
1.009065  0.9898990
1.009065  0.9898990
1.009069  0.9898990
1.010166  0.9898990
1.010166  0.9898990
1.011022  0.9898990
1.011697  0.9898990
1.013053  0.9898990
1.013393  0.9898990
1.013935  0.9898990
1.013935  0.9898990
1.013935  0.9898990
1.016190  0.9898990
1.016641  0.9898990
1.016641  0.9898990
1.018505  1.0000000
1.018662  1.0000000
1.019499  1.0000000
1.019661  1.0000000
1.021271  1.0000000
1.021630  1.0000000
1.021630  1.0000000
1.021684  1.0000000
1.023957  1.0000000
1.028205  1.0000000
1.032384  1.0000000
1.032384  1.0000000
1.038378  1.0000000


==> Tudo-PM-RFO-PR1.txt <==
x y
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000000  0.4040404
1.000024  0.4141414
1.000024  0.4141414
1.000024  0.4141414
1.000024  0.4141414
1.000024  0.4141414
1.000030  0.4242424
1.000067  0.4242424
1.000067  0.4242424
1.000067  0.4242424
1.000067  0.4242424
1.000103  0.4242424
1.000104  0.4242424
1.000124  0.4242424
1.000139  0.4242424
1.000180  0.4343434
1.000180  0.4343434
1.000180  0.4343434
1.000180  0.4343434
1.000180  0.4343434
1.000186  0.4343434
1.000229  0.4343434
1.000262  0.4343434
1.000265  0.4343434
1.000294  0.4343434
1.000326  0.4343434
1.000328  0.4343434
1.000328  0.4343434
1.000341  0.4444444
1.000341  0.4444444
1.000341  0.4444444
1.000341  0.4444444
1.000341  0.4444444
1.000355  0.4545455
1.000355  0.4545455
1.000355  0.4545455
1.000355  0.4545455
1.000383  0.4545455
1.000398  0.4646465
1.000398  0.4646465
1.000398  0.4646465
1.000398  0.4646465
1.000398  0.4646465
1.000418  0.4747475
1.000418  0.4747475
1.000418  0.4747475
1.000426  0.4848485
1.000426  0.4848485
1.000426  0.4848485
1.000442  0.4949495
1.000442  0.4949495
1.000442  0.4949495
1.000442  0.4949495
1.000442  0.4949495
1.000471  0.5050505
1.000471  0.5050505
1.000471  0.5050505
1.000510  0.5151515
1.000544  0.5252525
1.000544  0.5252525
1.000544  0.5252525
1.000546  0.5353535
1.000546  0.5353535
1.000546  0.5353535
1.000562  0.5454545
1.000565  0.5454545
1.000584  0.5454545
1.000660  0.5555556
1.000660  0.5555556
1.000660  0.5555556
1.000660  0.5555556
1.000671  0.5555556
1.000716  0.5555556
1.000755  0.5555556
1.000755  0.5555556
1.000755  0.5555556
1.000766  0.5656566
1.000766  0.5656566
1.000766  0.5656566
1.000766  0.5656566
1.000812  0.5656566
1.000819  0.5757576
1.000819  0.5757576
1.000819  0.5757576
1.000819  0.5757576
1.000819  0.5757576
1.000843  0.5757576
1.000843  0.5757576
1.000843  0.5757576
1.000978  0.5757576
1.001085  0.5757576
1.001157  0.5858586
1.001157  0.5858586
1.001157  0.5858586
1.001157  0.5858586
1.001157  0.5858586
1.001204  0.5858586
1.001204  0.5858586
1.001215  0.5858586
1.001291  0.5858586
1.001291  0.5858586
1.001296  0.5858586
1.001414  0.5959596
1.001414  0.5959596
1.001414  0.5959596
1.001414  0.5959596
1.001430  0.6060606
1.001458  0.6161616
1.001458  0.6161616
1.001458  0.6161616
1.001458  0.6161616
1.001458  0.6161616
1.001458  0.6161616
1.001458  0.6161616
1.001531  0.6161616
1.001661  0.6161616
1.001677  0.6161616
1.001679  0.6262626
1.001679  0.6262626
1.001679  0.6262626
1.001679  0.6262626
1.001679  0.6262626
1.001722  0.6262626
1.001805  0.6363636
1.001805  0.6363636
1.001810  0.6464646
1.001810  0.6464646
1.001814  0.6464646
1.001842  0.6464646
1.001848  0.6565657
1.001848  0.6565657
1.001848  0.6565657
1.001848  0.6565657
1.001848  0.6565657
1.001969  0.6565657
1.001985  0.6565657
1.001994  0.6666667
1.001994  0.6666667
1.001994  0.6666667
1.001994  0.6666667
1.001994  0.6666667
1.002063  0.6666667
1.002063  0.6666667
1.002089  0.6767677
1.002089  0.6767677
1.002089  0.6767677
1.002110  0.6767677
1.002146  0.6767677
1.002146  0.6767677
1.002146  0.6767677
1.002247  0.6767677
1.002311  0.6868687
1.002311  0.6868687
1.002311  0.6868687
1.002360  0.6868687
1.002379  0.6868687
1.002405  0.6969697
1.002405  0.6969697
1.002405  0.6969697
1.002405  0.6969697
1.002535  0.7070707
1.002535  0.7070707
1.002652  0.7171717
1.002652  0.7171717
1.002696  0.7171717
1.002708  0.7171717
1.002736  0.7171717
1.002797  0.7272727
1.002797  0.7272727
1.002797  0.7272727
1.002797  0.7272727
1.002797  0.7272727
1.002876  0.7373737
1.002876  0.7373737
1.002876  0.7373737
1.002876  0.7373737
1.002973  0.7474747
1.002973  0.7474747
1.002973  0.7474747
1.002973  0.7474747
1.002973  0.7474747
1.003055  0.7474747
1.003137  0.7575758
1.003137  0.7575758
1.003137  0.7575758
1.003137  0.7575758
1.003174  0.7676768
1.003174  0.7676768
1.003174  0.7676768
1.003218  0.7777778
1.003218  0.7777778
1.003268  0.7777778
1.003303  0.7878788
1.003303  0.7878788
1.003303  0.7878788
1.003303  0.7878788
1.003304  0.7979798
1.003304  0.7979798
1.003304  0.7979798
1.003304  0.7979798
1.003357  0.7979798
1.003357  0.7979798
1.003418  0.7979798
1.003418  0.7979798
1.003456  0.7979798
1.003456  0.7979798
1.003476  0.8080808
1.003476  0.8080808
1.003476  0.8080808
1.003476  0.8080808
1.003476  0.8080808
1.003532  0.8080808
1.003557  0.8080808
1.003567  0.8080808
1.003613  0.8181818
1.003613  0.8181818
1.003613  0.8181818
1.003654  0.8282828
1.003654  0.8282828
1.003654  0.8282828
1.003654  0.8282828
1.003697  0.8282828
1.003757  0.8282828
1.003784  0.8383838
1.003884  0.8383838
1.003975  0.8383838
1.004053  0.8484848
1.004102  0.8484848
1.004102  0.8484848
1.004102  0.8484848
1.004181  0.8484848
1.004181  0.8484848
1.004181  0.8484848
1.004181  0.8484848
1.004275  0.8585859
1.004275  0.8585859
1.004275  0.8585859
1.004275  0.8585859
1.004301  0.8686869
1.004301  0.8686869
1.004301  0.8686869
1.004301  0.8686869
1.004301  0.8686869
1.004531  0.8686869
1.004576  0.8686869
1.004582  0.8787879
1.004582  0.8787879
1.004582  0.8787879
1.004642  0.8888889
1.004642  0.8888889
1.004695  0.8888889
1.004695  0.8888889
1.004812  0.8888889
1.004812  0.8888889
1.004812  0.8888889
1.004886  0.8888889
1.004953  0.8888889
1.005198  0.8888889
1.005214  0.8888889
1.005221  0.8989899
1.005221  0.8989899
1.005221  0.8989899
1.005407  0.9090909
1.005407  0.9090909
1.005407  0.9090909
1.005407  0.9090909
1.005407  0.9090909
1.005662  0.9090909
1.005662  0.9090909
1.005677  0.9090909
1.005904  0.9090909
1.005904  0.9090909
1.005904  0.9090909
1.006037  0.9191919
1.006037  0.9191919
1.006096  0.9191919
1.006197  0.9191919
1.006207  0.9191919
1.006409  0.9191919
1.006724  0.9191919
1.006885  0.9292929
1.006889  0.9292929
1.006988  0.9292929
1.007122  0.9292929
1.007427  0.9292929
1.007434  0.9393939
1.007833  0.9393939
1.007856  0.9494949
1.007856  0.9494949
1.007856  0.9494949
1.008212  0.9494949
1.008247  0.9494949
1.008257  0.9494949
1.008381  0.9494949
1.008447  0.9494949
1.008922  0.9494949
1.009037  0.9595960
1.009037  0.9595960
1.009037  0.9595960
1.009065  0.9595960
1.009065  0.9595960
1.009069  0.9595960
1.010166  0.9595960
1.010166  0.9595960
1.011022  0.9595960
1.011697  0.9595960
1.013053  0.9696970
1.013393  0.9696970
1.013935  0.9797980
1.013935  0.9797980
1.013935  0.9797980
1.016190  0.9797980
1.016641  0.9898990
1.016641  0.9898990
1.018505  0.9898990
1.018662  0.9898990
1.019499  0.9898990
1.019661  0.9898990
1.021271  0.9898990
1.021630  1.0000000
1.021630  1.0000000
1.021684  1.0000000
1.023957  1.0000000
1.028205  1.0000000
1.032384  1.0000000
1.032384  1.0000000
1.038378  1.0000000


==> Tudo-PM-RFO-PR2.txt <==
x y
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000000  0.6666667
1.000024  0.6767677
1.000024  0.6767677
1.000024  0.6767677
1.000024  0.6767677
1.000024  0.6767677
1.000030  0.6767677
1.000067  0.6868687
1.000067  0.6868687
1.000067  0.6868687
1.000067  0.6868687
1.000103  0.6868687
1.000104  0.6868687
1.000124  0.6969697
1.000139  0.6969697
1.000180  0.7070707
1.000180  0.7070707
1.000180  0.7070707
1.000180  0.7070707
1.000180  0.7070707
1.000186  0.7070707
1.000229  0.7070707
1.000262  0.7070707
1.000265  0.7070707
1.000294  0.7171717
1.000326  0.7171717
1.000328  0.7272727
1.000328  0.7272727
1.000341  0.7373737
1.000341  0.7373737
1.000341  0.7373737
1.000341  0.7373737
1.000341  0.7373737
1.000355  0.7373737
1.000355  0.7373737
1.000355  0.7373737
1.000355  0.7373737
1.000383  0.7373737
1.000398  0.7474747
1.000398  0.7474747
1.000398  0.7474747
1.000398  0.7474747
1.000398  0.7474747
1.000418  0.7474747
1.000418  0.7474747
1.000418  0.7474747
1.000426  0.7474747
1.000426  0.7474747
1.000426  0.7474747
1.000442  0.7575758
1.000442  0.7575758
1.000442  0.7575758
1.000442  0.7575758
1.000442  0.7575758
1.000471  0.7575758
1.000471  0.7575758
1.000471  0.7575758
1.000510  0.7575758
1.000544  0.7575758
1.000544  0.7575758
1.000544  0.7575758
1.000546  0.7575758
1.000546  0.7575758
1.000546  0.7575758
1.000562  0.7575758
1.000565  0.7676768
1.000584  0.7676768
1.000660  0.7676768
1.000660  0.7676768
1.000660  0.7676768
1.000660  0.7676768
1.000671  0.7676768
1.000716  0.7676768
1.000755  0.7676768
1.000755  0.7676768
1.000755  0.7676768
1.000766  0.7676768
1.000766  0.7676768
1.000766  0.7676768
1.000766  0.7676768
1.000812  0.7676768
1.000819  0.7676768
1.000819  0.7676768
1.000819  0.7676768
1.000819  0.7676768
1.000819  0.7676768
1.000843  0.7777778
1.000843  0.7777778
1.000843  0.7777778
1.000978  0.7777778
1.001085  0.7777778
1.001157  0.7878788
1.001157  0.7878788
1.001157  0.7878788
1.001157  0.7878788
1.001157  0.7878788
1.001204  0.7878788
1.001204  0.7878788
1.001215  0.7979798
1.001291  0.8080808
1.001291  0.8080808
1.001296  0.8080808
1.001414  0.8080808
1.001414  0.8080808
1.001414  0.8080808
1.001414  0.8080808
1.001430  0.8080808
1.001458  0.8181818
1.001458  0.8181818
1.001458  0.8181818
1.001458  0.8181818
1.001458  0.8181818
1.001458  0.8181818
1.001458  0.8181818
1.001531  0.8181818
1.001661  0.8181818
1.001677  0.8181818
1.001679  0.8282828
1.001679  0.8282828
1.001679  0.8282828
1.001679  0.8282828
1.001679  0.8282828
1.001722  0.8383838
1.001805  0.8383838
1.001805  0.8383838
1.001810  0.8383838
1.001810  0.8383838
1.001814  0.8383838
1.001842  0.8383838
1.001848  0.8484848
1.001848  0.8484848
1.001848  0.8484848
1.001848  0.8484848
1.001848  0.8484848
1.001969  0.8484848
1.001985  0.8484848
1.001994  0.8585859
1.001994  0.8585859
1.001994  0.8585859
1.001994  0.8585859
1.001994  0.8585859
1.002063  0.8686869
1.002063  0.8686869
1.002089  0.8686869
1.002089  0.8686869
1.002089  0.8686869
1.002110  0.8787879
1.002146  0.8787879
1.002146  0.8787879
1.002146  0.8787879
1.002247  0.8787879
1.002311  0.8787879
1.002311  0.8787879
1.002311  0.8787879
1.002360  0.8787879
1.002379  0.8888889
1.002405  0.8888889
1.002405  0.8888889
1.002405  0.8888889
1.002405  0.8888889
1.002535  0.8888889
1.002535  0.8888889
1.002652  0.8989899
1.002652  0.8989899
1.002696  0.8989899
1.002708  0.8989899
1.002736  0.9090909
1.002797  0.9191919
1.002797  0.9191919
1.002797  0.9191919
1.002797  0.9191919
1.002797  0.9191919
1.002876  0.9191919
1.002876  0.9191919
1.002876  0.9191919
1.002876  0.9191919
1.002973  0.9292929
1.002973  0.9292929
1.002973  0.9292929
1.002973  0.9292929
1.002973  0.9292929
1.003055  0.9292929
1.003137  0.9292929
1.003137  0.9292929
1.003137  0.9292929
1.003137  0.9292929
1.003174  0.9292929
1.003174  0.9292929
1.003174  0.9292929
1.003218  0.9292929
1.003218  0.9292929
1.003268  0.9292929
1.003303  0.9292929
1.003303  0.9292929
1.003303  0.9292929
1.003303  0.9292929
1.003304  0.9292929
1.003304  0.9292929
1.003304  0.9292929
1.003304  0.9292929
1.003357  0.9393939
1.003357  0.9393939
1.003418  0.9494949
1.003418  0.9494949
1.003456  0.9494949
1.003456  0.9494949
1.003476  0.9595960
1.003476  0.9595960
1.003476  0.9595960
1.003476  0.9595960
1.003476  0.9595960
1.003532  0.9595960
1.003557  0.9595960
1.003567  0.9595960
1.003613  0.9595960
1.003613  0.9595960
1.003613  0.9595960
1.003654  0.9595960
1.003654  0.9595960
1.003654  0.9595960
1.003654  0.9595960
1.003697  0.9595960
1.003757  0.9595960
1.003784  0.9595960
1.003884  0.9595960
1.003975  0.9595960
1.004053  0.9595960
1.004102  0.9595960
1.004102  0.9595960
1.004102  0.9595960
1.004181  0.9696970
1.004181  0.9696970
1.004181  0.9696970
1.004181  0.9696970
1.004275  0.9696970
1.004275  0.9696970
1.004275  0.9696970
1.004275  0.9696970
1.004301  0.9797980
1.004301  0.9797980
1.004301  0.9797980
1.004301  0.9797980
1.004301  0.9797980
1.004531  0.9797980
1.004576  0.9797980
1.004582  0.9797980
1.004582  0.9797980
1.004582  0.9797980
1.004642  0.9797980
1.004642  0.9797980
1.004695  0.9797980
1.004695  0.9797980
1.004812  0.9797980
1.004812  0.9797980
1.004812  0.9797980
1.004886  0.9797980
1.004953  0.9797980
1.005198  0.9797980
1.005214  0.9797980
1.005221  0.9797980
1.005221  0.9797980
1.005221  0.9797980
1.005407  0.9898990
1.005407  0.9898990
1.005407  0.9898990
1.005407  0.9898990
1.005407  0.9898990
1.005662  0.9898990
1.005662  0.9898990
1.005677  0.9898990
1.005904  1.0000000
1.005904  1.0000000
1.005904  1.0000000
1.006037  1.0000000
1.006037  1.0000000
1.006096  1.0000000
1.006197  1.0000000
1.006207  1.0000000
1.006409  1.0000000
1.006724  1.0000000
1.006885  1.0000000
1.006889  1.0000000
1.006988  1.0000000
1.007122  1.0000000
1.007427  1.0000000
1.007434  1.0000000
1.007833  1.0000000
1.007856  1.0000000
1.007856  1.0000000
1.007856  1.0000000
1.008212  1.0000000
1.008247  1.0000000
1.008257  1.0000000
1.008381  1.0000000
1.008447  1.0000000
1.008922  1.0000000
1.009037  1.0000000
1.009037  1.0000000
1.009037  1.0000000
1.009065  1.0000000
1.009065  1.0000000
1.009069  1.0000000
1.010166  1.0000000
1.010166  1.0000000
1.011022  1.0000000
1.011697  1.0000000
1.013053  1.0000000
1.013393  1.0000000
1.013935  1.0000000
1.013935  1.0000000
1.013935  1.0000000
1.016190  1.0000000
1.016641  1.0000000
1.016641  1.0000000
1.018505  1.0000000
1.018662  1.0000000
1.019499  1.0000000
1.019661  1.0000000
1.021271  1.0000000
1.021630  1.0000000
1.021630  1.0000000
1.021684  1.0000000
1.023957  1.0000000
1.028205  1.0000000
1.032384  1.0000000
1.032384  1.0000000
1.038378  1.0000000


==> Tudo-PM-RFO.txt <==
x y
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000000  0.3333333
1.000024  0.3434343
1.000024  0.3434343
1.000024  0.3434343
1.000024  0.3434343
1.000024  0.3434343
1.000030  0.3434343
1.000067  0.3535354
1.000067  0.3535354
1.000067  0.3535354
1.000067  0.3535354
1.000103  0.3535354
1.000104  0.3535354
1.000124  0.3535354
1.000139  0.3535354
1.000180  0.3636364
1.000180  0.3636364
1.000180  0.3636364
1.000180  0.3636364
1.000180  0.3636364
1.000186  0.3636364
1.000229  0.3636364
1.000262  0.3636364
1.000265  0.3636364
1.000294  0.3636364
1.000326  0.3636364
1.000328  0.3636364
1.000328  0.3636364
1.000341  0.3737374
1.000341  0.3737374
1.000341  0.3737374
1.000341  0.3737374
1.000341  0.3737374
1.000355  0.3838384
1.000355  0.3838384
1.000355  0.3838384
1.000355  0.3838384
1.000383  0.3838384
1.000398  0.3939394
1.000398  0.3939394
1.000398  0.3939394
1.000398  0.3939394
1.000398  0.3939394
1.000418  0.4040404
1.000418  0.4040404
1.000418  0.4040404
1.000426  0.4141414
1.000426  0.4141414
1.000426  0.4141414
1.000442  0.4242424
1.000442  0.4242424
1.000442  0.4242424
1.000442  0.4242424
1.000442  0.4242424
1.000471  0.4343434
1.000471  0.4343434
1.000471  0.4343434
1.000510  0.4343434
1.000544  0.4444444
1.000544  0.4444444
1.000544  0.4444444
1.000546  0.4545455
1.000546  0.4545455
1.000546  0.4545455
1.000562  0.4545455
1.000565  0.4545455
1.000584  0.4545455
1.000660  0.4646465
1.000660  0.4646465
1.000660  0.4646465
1.000660  0.4646465
1.000671  0.4646465
1.000716  0.4646465
1.000755  0.4747475
1.000755  0.4747475
1.000755  0.4747475
1.000766  0.4848485
1.000766  0.4848485
1.000766  0.4848485
1.000766  0.4848485
1.000812  0.4848485
1.000819  0.4949495
1.000819  0.4949495
1.000819  0.4949495
1.000819  0.5050505
1.000819  0.5050505
1.000843  0.5050505
1.000843  0.5050505
1.000843  0.5050505
1.000978  0.5050505
1.001085  0.5050505
1.001157  0.5151515
1.001157  0.5151515
1.001157  0.5151515
1.001157  0.5151515
1.001157  0.5151515
1.001204  0.5252525
1.001204  0.5252525
1.001215  0.5252525
1.001291  0.5252525
1.001291  0.5252525
1.001296  0.5252525
1.001414  0.5353535
1.001414  0.5353535
1.001414  0.5353535
1.001414  0.5353535
1.001430  0.5353535
1.001458  0.5454545
1.001458  0.5454545
1.001458  0.5454545
1.001458  0.5454545
1.001458  0.5454545
1.001458  0.5555556
1.001458  0.5555556
1.001531  0.5555556
1.001661  0.5555556
1.001677  0.5555556
1.001679  0.5656566
1.001679  0.5656566
1.001679  0.5656566
1.001679  0.5656566
1.001679  0.5656566
1.001722  0.5656566
1.001805  0.5757576
1.001805  0.5757576
1.001810  0.5858586
1.001810  0.5858586
1.001814  0.5858586
1.001842  0.5858586
1.001848  0.5959596
1.001848  0.5959596
1.001848  0.5959596
1.001848  0.5959596
1.001848  0.5959596
1.001969  0.5959596
1.001985  0.5959596
1.001994  0.6060606
1.001994  0.6060606
1.001994  0.6060606
1.001994  0.6060606
1.001994  0.6060606
1.002063  0.6060606
1.002063  0.6060606
1.002089  0.6161616
1.002089  0.6161616
1.002089  0.6161616
1.002110  0.6161616
1.002146  0.6262626
1.002146  0.6262626
1.002146  0.6262626
1.002247  0.6262626
1.002311  0.6363636
1.002311  0.6363636
1.002311  0.6363636
1.002360  0.6363636
1.002379  0.6363636
1.002405  0.6464646
1.002405  0.6464646
1.002405  0.6464646
1.002405  0.6464646
1.002535  0.6565657
1.002535  0.6565657
1.002652  0.6565657
1.002652  0.6565657
1.002696  0.6565657
1.002708  0.6565657
1.002736  0.6565657
1.002797  0.6666667
1.002797  0.6666667
1.002797  0.6666667
1.002797  0.6666667
1.002797  0.6666667
1.002876  0.6767677
1.002876  0.6767677
1.002876  0.6767677
1.002876  0.6767677
1.002973  0.6868687
1.002973  0.6868687
1.002973  0.6868687
1.002973  0.6868687
1.002973  0.6868687
1.003055  0.6868687
1.003137  0.6969697
1.003137  0.6969697
1.003137  0.6969697
1.003137  0.6969697
1.003174  0.7070707
1.003174  0.7070707
1.003174  0.7070707
1.003218  0.7171717
1.003218  0.7171717
1.003268  0.7171717
1.003303  0.7272727
1.003303  0.7272727
1.003303  0.7272727
1.003303  0.7272727
1.003304  0.7373737
1.003304  0.7373737
1.003304  0.7373737
1.003304  0.7373737
1.003357  0.7373737
1.003357  0.7373737
1.003418  0.7373737
1.003418  0.7373737
1.003456  0.7474747
1.003456  0.7474747
1.003476  0.7575758
1.003476  0.7575758
1.003476  0.7575758
1.003476  0.7575758
1.003476  0.7575758
1.003532  0.7575758
1.003557  0.7575758
1.003567  0.7575758
1.003613  0.7676768
1.003613  0.7676768
1.003613  0.7676768
1.003654  0.7777778
1.003654  0.7777778
1.003654  0.7777778
1.003654  0.7777778
1.003697  0.7777778
1.003757  0.7777778
1.003784  0.7777778
1.003884  0.7777778
1.003975  0.7777778
1.004053  0.7777778
1.004102  0.7878788
1.004102  0.7878788
1.004102  0.7878788
1.004181  0.7979798
1.004181  0.7979798
1.004181  0.7979798
1.004181  0.7979798
1.004275  0.8080808
1.004275  0.8080808
1.004275  0.8080808
1.004275  0.8080808
1.004301  0.8181818
1.004301  0.8181818
1.004301  0.8181818
1.004301  0.8181818
1.004301  0.8181818
1.004531  0.8181818
1.004576  0.8181818
1.004582  0.8282828
1.004582  0.8282828
1.004582  0.8282828
1.004642  0.8383838
1.004642  0.8383838
1.004695  0.8484848
1.004695  0.8484848
1.004812  0.8585859
1.004812  0.8585859
1.004812  0.8585859
1.004886  0.8585859
1.004953  0.8585859
1.005198  0.8585859
1.005214  0.8585859
1.005221  0.8686869
1.005221  0.8686869
1.005221  0.8686869
1.005407  0.8787879
1.005407  0.8787879
1.005407  0.8787879
1.005407  0.8787879
1.005407  0.8787879
1.005662  0.8888889
1.005662  0.8888889
1.005677  0.8888889
1.005904  0.8989899
1.005904  0.8989899
1.005904  0.8989899
1.006037  0.9090909
1.006037  0.9090909
1.006096  0.9090909
1.006197  0.9090909
1.006207  0.9090909
1.006409  0.9090909
1.006724  0.9090909
1.006885  0.9090909
1.006889  0.9090909
1.006988  0.9090909
1.007122  0.9090909
1.007427  0.9090909
1.007434  0.9090909
1.007833  0.9090909
1.007856  0.9191919
1.007856  0.9191919
1.007856  0.9191919
1.008212  0.9191919
1.008247  0.9191919
1.008257  0.9191919
1.008381  0.9191919
1.008447  0.9292929
1.008922  0.9292929
1.009037  0.9393939
1.009037  0.9393939
1.009037  0.9393939
1.009065  0.9494949
1.009065  0.9494949
1.009069  0.9494949
1.010166  0.9595960
1.010166  0.9595960
1.011022  0.9595960
1.011697  0.9595960
1.013053  0.9595960
1.013393  0.9595960
1.013935  0.9696970
1.013935  0.9696970
1.013935  0.9696970
1.016190  0.9696970
1.016641  0.9797980
1.016641  0.9797980
1.018505  0.9797980
1.018662  0.9797980
1.019499  0.9797980
1.019661  0.9797980
1.021271  0.9797980
1.021630  0.9898990
1.021630  0.9898990
1.021684  0.9898990
1.023957  0.9898990
1.028205  0.9898990
1.032384  1.0000000
1.032384  1.0000000
1.038378  1.0000000


==> Tudo-SM-CPLEX.txt <==
x y
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000000  0.76875
1.000013  0.76875
1.000013  0.77500
1.000013  0.77500
1.000013  0.77500
1.000013  0.77500
1.000025  0.77500
1.000027  0.77500
1.000027  0.77500
1.000027  0.77500
1.000027  0.77500
1.000027  0.77500
1.000027  0.77500
1.000027  0.77500
1.000027  0.77500
1.000027  0.77500
1.000028  0.78125
1.000035  0.78125
1.000035  0.78125
1.000035  0.78125
1.000035  0.78125
1.000035  0.78125
1.000040  0.78750
1.000040  0.78750
1.000040  0.78750
1.000040  0.78750
1.000040  0.78750
1.000040  0.78750
1.000040  0.78750
1.000049  0.78750
1.000049  0.78750
1.000049  0.78750
1.000049  0.78750
1.000049  0.78750
1.000058  0.79375
1.000064  0.79375
1.000064  0.79375
1.000064  0.79375
1.000064  0.79375
1.000064  0.79375
1.000082  0.79375
1.000082  0.79375
1.000082  0.79375
1.000082  0.79375
1.000082  0.79375
1.000101  0.79375
1.000124  0.80000
1.000179  0.80625
1.000196  0.80625
1.000197  0.80625
1.000201  0.80625
1.000201  0.80625
1.000201  0.80625
1.000201  0.80625
1.000201  0.80625
1.000201  0.80625
1.000201  0.80625
1.000201  0.80625
1.000201  0.80625
1.000201  0.80625
1.000215  0.80625
1.000215  0.80625
1.000215  0.80625
1.000215  0.80625
1.000215  0.80625
1.000217  0.80625
1.000218  0.80625
1.000218  0.80625
1.000218  0.80625
1.000218  0.80625
1.000227  0.80625
1.000227  0.80625
1.000227  0.80625
1.000227  0.80625
1.000227  0.80625
1.000227  0.81250
1.000234  0.81250
1.000278  0.81875
1.000285  0.81875
1.000285  0.81875
1.000285  0.81875
1.000285  0.81875
1.000285  0.81875
1.000287  0.81875
1.000306  0.81875
1.000310  0.82500
1.000355  0.82500
1.000380  0.82500
1.000385  0.83125
1.000386  0.83750
1.000392  0.83750
1.000392  0.83750
1.000392  0.83750
1.000392  0.83750
1.000392  0.83750
1.000420  0.83750
1.000420  0.83750
1.000420  0.83750
1.000420  0.83750
1.000420  0.83750
1.000420  0.83750
1.000427  0.83750
1.000427  0.83750
1.000427  0.83750
1.000427  0.83750
1.000432  0.83750
1.000432  0.83750
1.000432  0.83750
1.000432  0.83750
1.000432  0.83750
1.000447  0.83750
1.000447  0.83750
1.000447  0.83750
1.000447  0.83750
1.000455  0.83750
1.000455  0.83750
1.000455  0.83750
1.000455  0.83750
1.000455  0.83750
1.000462  0.84375
1.000468  0.84375
1.000469  0.84375
1.000474  0.85000
1.000481  0.85625
1.000481  0.85625
1.000481  0.85625
1.000481  0.85625
1.000481  0.85625
1.000481  0.85625
1.000491  0.85625
1.000491  0.85625
1.000491  0.85625
1.000491  0.85625
1.000491  0.85625
1.000499  0.85625
1.000521  0.85625
1.000535  0.85625
1.000535  0.85625
1.000545  0.85625
1.000559  0.85625
1.000559  0.85625
1.000559  0.85625
1.000559  0.85625
1.000559  0.85625
1.000564  0.85625
1.000569  0.85625
1.000569  0.85625
1.000569  0.85625
1.000569  0.85625
1.000569  0.85625
1.000583  0.85625
1.000592  0.85625
1.000592  0.85625
1.000592  0.85625
1.000594  0.85625
1.000594  0.85625
1.000594  0.85625
1.000594  0.85625
1.000598  0.85625
1.000618  0.85625
1.000618  0.85625
1.000618  0.85625
1.000618  0.85625
1.000618  0.85625
1.000618  0.85625
1.000625  0.85625
1.000625  0.85625
1.000625  0.85625
1.000625  0.85625
1.000625  0.85625
1.000625  0.85625
1.000625  0.85625
1.000645  0.85625
1.000645  0.85625
1.000645  0.85625
1.000645  0.85625
1.000645  0.85625
1.000652  0.85625
1.000679  0.85625
1.000693  0.85625
1.000693  0.85625
1.000693  0.85625
1.000699  0.85625
1.000718  0.85625
1.000718  0.85625
1.000718  0.85625
1.000718  0.85625
1.000735  0.85625
1.000735  0.85625
1.000735  0.85625
1.000747  0.85625
1.000747  0.85625
1.000747  0.85625
1.000747  0.85625
1.000747  0.85625
1.000761  0.85625
1.000782  0.85625
1.000790  0.85625
1.000790  0.85625
1.000790  0.85625
1.000790  0.85625
1.000801  0.85625
1.000810  0.85625
1.000813  0.85625
1.000813  0.85625
1.000813  0.85625
1.000813  0.85625
1.000813  0.85625
1.000847  0.85625
1.000847  0.85625
1.000847  0.85625
1.000848  0.85625
1.000848  0.85625
1.000848  0.85625
1.000848  0.85625
1.000851  0.85625
1.000851  0.85625
1.000851  0.85625
1.000851  0.85625
1.000872  0.85625
1.000876  0.85625
1.000886  0.85625
1.000886  0.85625
1.000886  0.85625
1.000886  0.85625
1.000886  0.85625
1.000896  0.85625
1.000896  0.85625
1.000896  0.85625
1.000896  0.85625
1.000919  0.85625
1.000923  0.85625
1.000923  0.85625
1.000923  0.85625
1.000923  0.85625
1.000928  0.85625
1.000928  0.85625
1.000928  0.85625
1.000932  0.85625
1.000933  0.85625
1.000933  0.85625
1.000936  0.86250
1.000981  0.86250
1.000981  0.86250
1.000981  0.86250
1.001009  0.86250
1.001009  0.86250
1.001009  0.86250
1.001092  0.86250
1.001092  0.86250
1.001092  0.86250
1.001092  0.86250
1.001096  0.86250
1.001096  0.86250
1.001096  0.86250
1.001107  0.86875
1.001107  0.87500
1.001125  0.87500
1.001131  0.87500
1.001131  0.87500
1.001131  0.87500
1.001131  0.87500
1.001144  0.88125
1.001184  0.88125
1.001184  0.88125
1.001184  0.88125
1.001184  0.88125
1.001202  0.88125
1.001202  0.88125
1.001202  0.88125
1.001202  0.88125
1.001202  0.88125
1.001202  0.88125
1.001202  0.88125
1.001202  0.88125
1.001202  0.88125
1.001223  0.88125
1.001241  0.88125
1.001246  0.88125
1.001246  0.88125
1.001246  0.88125
1.001246  0.88125
1.001246  0.88125
1.001246  0.88125
1.001255  0.88125
1.001256  0.88125
1.001260  0.88125
1.001260  0.88125
1.001260  0.88125
1.001260  0.88125
1.001287  0.88125
1.001305  0.88125
1.001305  0.88125
1.001305  0.88125
1.001305  0.88125
1.001305  0.88125
1.001310  0.88125
1.001315  0.88750
1.001317  0.88750
1.001317  0.88750
1.001324  0.89375
1.001324  0.89375
1.001324  0.89375
1.001324  0.89375
1.001324  0.89375
1.001325  0.89375
1.001327  0.89375
1.001327  0.89375
1.001327  0.89375
1.001352  0.89375
1.001352  0.89375
1.001352  0.89375
1.001352  0.89375
1.001385  0.90000
1.001406  0.90000
1.001406  0.90000
1.001406  0.90000
1.001406  0.90000
1.001419  0.90000
1.001421  0.90000
1.001423  0.90000
1.001427  0.90000
1.001427  0.90000
1.001427  0.90000
1.001427  0.90000
1.001427  0.90000
1.001428  0.90000
1.001428  0.90000
1.001428  0.90000
1.001428  0.90000
1.001451  0.90000
1.001451  0.90000
1.001451  0.90000
1.001451  0.90000
1.001491  0.90625
1.001507  0.91250
1.001520  0.91250
1.001569  0.91250
1.001569  0.91250
1.001578  0.91250
1.001578  0.91250
1.001578  0.91250
1.001578  0.91250
1.001584  0.91250
1.001641  0.91250
1.001642  0.91250
1.001646  0.91250
1.001704  0.91250
1.001762  0.91250
1.001762  0.91250
1.001762  0.91250
1.001762  0.91250
1.001762  0.91250
1.001773  0.91875
1.001783  0.91875
1.001785  0.91875
1.001807  0.91875
1.001807  0.91875
1.001807  0.91875
1.001807  0.91875
1.001807  0.91875
1.001840  0.91875
1.001840  0.91875
1.001840  0.91875
1.001854  0.91875
1.001854  0.91875
1.001903  0.91875
1.001937  0.91875
1.001973  0.91875
1.001973  0.91875
1.001973  0.91875
1.001973  0.91875
1.002007  0.91875
1.002007  0.91875
1.002007  0.91875
1.002078  0.91875
1.002078  0.91875
1.002082  0.91875
1.002082  0.91875
1.002126  0.91875
1.002126  0.91875
1.002126  0.91875
1.002126  0.91875
1.002135  0.92500
1.002364  0.92500
1.002364  0.92500
1.002364  0.92500
1.002364  0.92500
1.002387  0.93125
1.002429  0.93125
1.002429  0.93125
1.002429  0.93125
1.002678  0.93125
1.002718  0.93125
1.002718  0.93125
1.002718  0.93125
1.002808  0.93125
1.002808  0.93125
1.002808  0.93125
1.002808  0.93125
1.002925  0.93125
1.002925  0.93125
1.002925  0.93125
1.002925  0.93125
1.002925  0.93125
1.003210  0.93125
1.003210  0.93125
1.003210  0.93125
1.003210  0.93125
1.003313  0.93750
1.003337  0.93750
1.003337  0.93750
1.003337  0.93750
1.003380  0.94375
1.003423  0.95000
1.003578  0.95000
1.003578  0.95000
1.003578  0.95000
1.003578  0.95000
1.003888  0.95625
1.004136  0.95625
1.004648  0.96250
1.004977  0.96250
1.004977  0.96250
1.004977  0.96250
1.006321  0.96875
1.006681  0.97500
1.006829  0.98125
1.007226  0.98750
1.007297  0.99375
1.008668  1.00000


==> Tudo-SM-RFO-KS1.txt <==
x y
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000000  0.48125
1.000013  0.48125
1.000013  0.48750
1.000013  0.48750
1.000013  0.48750
1.000013  0.48750
1.000025  0.48750
1.000027  0.49375
1.000027  0.49375
1.000027  0.49375
1.000027  0.49375
1.000027  0.49375
1.000027  0.50000
1.000027  0.50000
1.000027  0.50000
1.000027  0.50000
1.000028  0.50000
1.000035  0.50625
1.000035  0.50625
1.000035  0.50625
1.000035  0.50625
1.000035  0.50625
1.000040  0.50625
1.000040  0.50625
1.000040  0.51250
1.000040  0.51250
1.000040  0.51250
1.000040  0.51250
1.000040  0.51250
1.000049  0.51875
1.000049  0.51875
1.000049  0.51875
1.000049  0.51875
1.000049  0.51875
1.000058  0.51875
1.000064  0.52500
1.000064  0.52500
1.000064  0.52500
1.000064  0.52500
1.000064  0.52500
1.000082  0.53125
1.000082  0.53125
1.000082  0.53125
1.000082  0.53125
1.000082  0.53125
1.000101  0.53750
1.000124  0.53750
1.000179  0.53750
1.000196  0.53750
1.000197  0.53750
1.000201  0.54375
1.000201  0.54375
1.000201  0.54375
1.000201  0.54375
1.000201  0.54375
1.000201  0.55000
1.000201  0.55000
1.000201  0.55000
1.000201  0.55000
1.000201  0.55000
1.000215  0.55625
1.000215  0.55625
1.000215  0.55625
1.000215  0.55625
1.000215  0.55625
1.000217  0.55625
1.000218  0.56250
1.000218  0.56250
1.000218  0.56250
1.000218  0.56250
1.000227  0.56875
1.000227  0.56875
1.000227  0.56875
1.000227  0.56875
1.000227  0.56875
1.000227  0.56875
1.000234  0.56875
1.000278  0.56875
1.000285  0.57500
1.000285  0.57500
1.000285  0.57500
1.000285  0.57500
1.000285  0.57500
1.000287  0.58125
1.000306  0.58125
1.000310  0.58125
1.000355  0.58125
1.000380  0.58125
1.000385  0.58125
1.000386  0.58125
1.000392  0.58750
1.000392  0.58750
1.000392  0.58750
1.000392  0.58750
1.000392  0.58750
1.000420  0.58750
1.000420  0.59375
1.000420  0.59375
1.000420  0.59375
1.000420  0.59375
1.000420  0.59375
1.000427  0.60000
1.000427  0.60000
1.000427  0.60000
1.000427  0.60000
1.000432  0.60625
1.000432  0.60625
1.000432  0.60625
1.000432  0.60625
1.000432  0.60625
1.000447  0.61250
1.000447  0.61250
1.000447  0.61250
1.000447  0.61250
1.000455  0.61875
1.000455  0.61875
1.000455  0.61875
1.000455  0.61875
1.000455  0.61875
1.000462  0.61875
1.000468  0.61875
1.000469  0.61875
1.000474  0.61875
1.000481  0.61875
1.000481  0.62500
1.000481  0.62500
1.000481  0.62500
1.000481  0.62500
1.000481  0.62500
1.000491  0.63125
1.000491  0.63125
1.000491  0.63125
1.000491  0.63125
1.000491  0.63125
1.000499  0.63125
1.000521  0.63125
1.000535  0.63125
1.000535  0.63125
1.000545  0.63125
1.000559  0.63750
1.000559  0.63750
1.000559  0.63750
1.000559  0.63750
1.000559  0.63750
1.000564  0.63750
1.000569  0.64375
1.000569  0.64375
1.000569  0.64375
1.000569  0.64375
1.000569  0.64375
1.000583  0.64375
1.000592  0.65000
1.000592  0.65000
1.000592  0.65000
1.000594  0.65625
1.000594  0.65625
1.000594  0.65625
1.000594  0.65625
1.000598  0.65625
1.000618  0.65625
1.000618  0.66250
1.000618  0.66250
1.000618  0.66250
1.000618  0.66250
1.000618  0.66250
1.000625  0.66250
1.000625  0.66250
1.000625  0.66875
1.000625  0.66875
1.000625  0.66875
1.000625  0.66875
1.000625  0.66875
1.000645  0.67500
1.000645  0.67500
1.000645  0.67500
1.000645  0.67500
1.000645  0.67500
1.000652  0.67500
1.000679  0.67500
1.000693  0.68125
1.000693  0.68125
1.000693  0.68125
1.000699  0.68750
1.000718  0.69375
1.000718  0.69375
1.000718  0.69375
1.000718  0.69375
1.000735  0.70000
1.000735  0.70000
1.000735  0.70000
1.000747  0.70625
1.000747  0.70625
1.000747  0.70625
1.000747  0.70625
1.000747  0.70625
1.000761  0.70625
1.000782  0.71250
1.000790  0.71875
1.000790  0.71875
1.000790  0.71875
1.000790  0.71875
1.000801  0.71875
1.000810  0.71875
1.000813  0.72500
1.000813  0.72500
1.000813  0.72500
1.000813  0.72500
1.000813  0.72500
1.000847  0.73125
1.000847  0.73125
1.000847  0.73125
1.000848  0.73750
1.000848  0.73750
1.000848  0.73750
1.000848  0.73750
1.000851  0.74375
1.000851  0.74375
1.000851  0.74375
1.000851  0.74375
1.000872  0.74375
1.000876  0.74375
1.000886  0.75000
1.000886  0.75000
1.000886  0.75000
1.000886  0.75000
1.000886  0.75000
1.000896  0.75625
1.000896  0.75625
1.000896  0.75625
1.000896  0.75625
1.000919  0.76250
1.000923  0.76875
1.000923  0.76875
1.000923  0.76875
1.000923  0.76875
1.000928  0.77500
1.000928  0.77500
1.000928  0.77500
1.000932  0.77500
1.000933  0.77500
1.000933  0.77500
1.000936  0.77500
1.000981  0.77500
1.000981  0.77500
1.000981  0.77500
1.001009  0.78125
1.001009  0.78125
1.001009  0.78125
1.001092  0.78750
1.001092  0.78750
1.001092  0.78750
1.001092  0.78750
1.001096  0.79375
1.001096  0.79375
1.001096  0.79375
1.001107  0.79375
1.001107  0.79375
1.001125  0.80000
1.001131  0.80000
1.001131  0.80000
1.001131  0.80000
1.001131  0.80000
1.001144  0.80000
1.001184  0.80625
1.001184  0.80625
1.001184  0.80625
1.001184  0.80625
1.001202  0.81250
1.001202  0.81250
1.001202  0.81250
1.001202  0.81250
1.001202  0.81250
1.001202  0.81875
1.001202  0.81875
1.001202  0.81875
1.001202  0.81875
1.001223  0.81875
1.001241  0.81875
1.001246  0.81875
1.001246  0.82500
1.001246  0.82500
1.001246  0.82500
1.001246  0.82500
1.001246  0.82500
1.001255  0.82500
1.001256  0.82500
1.001260  0.83125
1.001260  0.83125
1.001260  0.83125
1.001260  0.83125
1.001287  0.83125
1.001305  0.83750
1.001305  0.83750
1.001305  0.83750
1.001305  0.83750
1.001305  0.83750
1.001310  0.83750
1.001315  0.83750
1.001317  0.83750
1.001317  0.83750
1.001324  0.84375
1.001324  0.84375
1.001324  0.84375
1.001324  0.84375
1.001324  0.84375
1.001325  0.85000
1.001327  0.85625
1.001327  0.85625
1.001327  0.85625
1.001352  0.86250
1.001352  0.86250
1.001352  0.86250
1.001352  0.86250
1.001385  0.86250
1.001406  0.86875
1.001406  0.86875
1.001406  0.86875
1.001406  0.86875
1.001419  0.87500
1.001421  0.87500
1.001423  0.87500
1.001427  0.88125
1.001427  0.88125
1.001427  0.88125
1.001427  0.88125
1.001427  0.88125
1.001428  0.88750
1.001428  0.88750
1.001428  0.88750
1.001428  0.88750
1.001451  0.89375
1.001451  0.89375
1.001451  0.89375
1.001451  0.89375
1.001491  0.89375
1.001507  0.89375
1.001520  0.90000
1.001569  0.90000
1.001569  0.90000
1.001578  0.90625
1.001578  0.90625
1.001578  0.90625
1.001578  0.90625
1.001584  0.91250
1.001641  0.91250
1.001642  0.91250
1.001646  0.91250
1.001704  0.91250
1.001762  0.91875
1.001762  0.91875
1.001762  0.91875
1.001762  0.91875
1.001762  0.91875
1.001773  0.91875
1.001783  0.92500
1.001785  0.92500
1.001807  0.93125
1.001807  0.93125
1.001807  0.93125
1.001807  0.93125
1.001807  0.93125
1.001840  0.93125
1.001840  0.93125
1.001840  0.93125
1.001854  0.93125
1.001854  0.93125
1.001903  0.93125
1.001937  0.93125
1.001973  0.93750
1.001973  0.93750
1.001973  0.93750
1.001973  0.93750
1.002007  0.94375
1.002007  0.94375
1.002007  0.94375
1.002078  0.94375
1.002078  0.94375
1.002082  0.94375
1.002082  0.94375
1.002126  0.95000
1.002126  0.95000
1.002126  0.95000
1.002126  0.95000
1.002135  0.95000
1.002364  0.95625
1.002364  0.95625
1.002364  0.95625
1.002364  0.95625
1.002387  0.95625
1.002429  0.96250
1.002429  0.96250
1.002429  0.96250
1.002678  0.96250
1.002718  0.96250
1.002718  0.96250
1.002718  0.96250
1.002808  0.96875
1.002808  0.96875
1.002808  0.96875
1.002808  0.96875
1.002925  0.97500
1.002925  0.97500
1.002925  0.97500
1.002925  0.97500
1.002925  0.97500
1.003210  0.98125
1.003210  0.98125
1.003210  0.98125
1.003210  0.98125
1.003313  0.98125
1.003337  0.98750
1.003337  0.98750
1.003337  0.98750
1.003380  0.98750
1.003423  0.98750
1.003578  0.99375
1.003578  0.99375
1.003578  0.99375
1.003578  0.99375
1.003888  0.99375
1.004136  0.99375
1.004648  0.99375
1.004977  1.00000
1.004977  1.00000
1.004977  1.00000
1.006321  1.00000
1.006681  1.00000
1.006829  1.00000
1.007226  1.00000
1.007297  1.00000
1.008668  1.00000


==> Tudo-SM-RFO-KS2.txt <==
x y
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000000  0.53750
1.000013  0.54375
1.000013  0.55000
1.000013  0.55000
1.000013  0.55000
1.000013  0.55000
1.000025  0.55000
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.56250
1.000027  0.56250
1.000027  0.56250
1.000027  0.56250
1.000028  0.56250
1.000035  0.56875
1.000035  0.56875
1.000035  0.56875
1.000035  0.56875
1.000035  0.56875
1.000040  0.56875
1.000040  0.56875
1.000040  0.57500
1.000040  0.57500
1.000040  0.57500
1.000040  0.57500
1.000040  0.57500
1.000049  0.58125
1.000049  0.58125
1.000049  0.58125
1.000049  0.58125
1.000049  0.58125
1.000058  0.58125
1.000064  0.58750
1.000064  0.58750
1.000064  0.58750
1.000064  0.58750
1.000064  0.58750
1.000082  0.59375
1.000082  0.59375
1.000082  0.59375
1.000082  0.59375
1.000082  0.59375
1.000101  0.59375
1.000124  0.59375
1.000179  0.59375
1.000196  0.59375
1.000197  0.59375
1.000201  0.60000
1.000201  0.60000
1.000201  0.60000
1.000201  0.60000
1.000201  0.60000
1.000201  0.60625
1.000201  0.60625
1.000201  0.60625
1.000201  0.60625
1.000201  0.60625
1.000215  0.61250
1.000215  0.61250
1.000215  0.61250
1.000215  0.61250
1.000215  0.61250
1.000217  0.61875
1.000218  0.61875
1.000218  0.61875
1.000218  0.61875
1.000218  0.61875
1.000227  0.62500
1.000227  0.62500
1.000227  0.62500
1.000227  0.62500
1.000227  0.62500
1.000227  0.62500
1.000234  0.63125
1.000278  0.63125
1.000285  0.63750
1.000285  0.63750
1.000285  0.63750
1.000285  0.63750
1.000285  0.63750
1.000287  0.63750
1.000306  0.63750
1.000310  0.63750
1.000355  0.63750
1.000380  0.64375
1.000385  0.64375
1.000386  0.64375
1.000392  0.65000
1.000392  0.65000
1.000392  0.65000
1.000392  0.65000
1.000392  0.65000
1.000420  0.65000
1.000420  0.65625
1.000420  0.65625
1.000420  0.65625
1.000420  0.65625
1.000420  0.65625
1.000427  0.66250
1.000427  0.66250
1.000427  0.66250
1.000427  0.66250
1.000432  0.66875
1.000432  0.66875
1.000432  0.66875
1.000432  0.66875
1.000432  0.66875
1.000447  0.67500
1.000447  0.67500
1.000447  0.67500
1.000447  0.67500
1.000455  0.68125
1.000455  0.68125
1.000455  0.68125
1.000455  0.68125
1.000455  0.68125
1.000462  0.68125
1.000468  0.68125
1.000469  0.68750
1.000474  0.68750
1.000481  0.68750
1.000481  0.69375
1.000481  0.69375
1.000481  0.69375
1.000481  0.69375
1.000481  0.69375
1.000491  0.70000
1.000491  0.70000
1.000491  0.70000
1.000491  0.70000
1.000491  0.70000
1.000499  0.70625
1.000521  0.71250
1.000535  0.71250
1.000535  0.71250
1.000545  0.71875
1.000559  0.72500
1.000559  0.72500
1.000559  0.72500
1.000559  0.72500
1.000559  0.72500
1.000564  0.72500
1.000569  0.73125
1.000569  0.73125
1.000569  0.73125
1.000569  0.73125
1.000569  0.73125
1.000583  0.73125
1.000592  0.73750
1.000592  0.73750
1.000592  0.73750
1.000594  0.73750
1.000594  0.73750
1.000594  0.73750
1.000594  0.73750
1.000598  0.73750
1.000618  0.74375
1.000618  0.75000
1.000618  0.75000
1.000618  0.75000
1.000618  0.75000
1.000618  0.75000
1.000625  0.75000
1.000625  0.75000
1.000625  0.75625
1.000625  0.75625
1.000625  0.75625
1.000625  0.75625
1.000625  0.75625
1.000645  0.76250
1.000645  0.76250
1.000645  0.76250
1.000645  0.76250
1.000645  0.76250
1.000652  0.76250
1.000679  0.76250
1.000693  0.76875
1.000693  0.76875
1.000693  0.76875
1.000699  0.76875
1.000718  0.76875
1.000718  0.76875
1.000718  0.76875
1.000718  0.76875
1.000735  0.77500
1.000735  0.77500
1.000735  0.77500
1.000747  0.78125
1.000747  0.78125
1.000747  0.78125
1.000747  0.78125
1.000747  0.78125
1.000761  0.78750
1.000782  0.78750
1.000790  0.79375
1.000790  0.79375
1.000790  0.79375
1.000790  0.79375
1.000801  0.79375
1.000810  0.80000
1.000813  0.80625
1.000813  0.80625
1.000813  0.80625
1.000813  0.80625
1.000813  0.80625
1.000847  0.80625
1.000847  0.80625
1.000847  0.80625
1.000848  0.80625
1.000848  0.80625
1.000848  0.80625
1.000848  0.80625
1.000851  0.81250
1.000851  0.81250
1.000851  0.81250
1.000851  0.81250
1.000872  0.81875
1.000876  0.81875
1.000886  0.82500
1.000886  0.82500
1.000886  0.82500
1.000886  0.82500
1.000886  0.82500
1.000896  0.82500
1.000896  0.82500
1.000896  0.82500
1.000896  0.82500
1.000919  0.82500
1.000923  0.82500
1.000923  0.82500
1.000923  0.82500
1.000923  0.82500
1.000928  0.83125
1.000928  0.83125
1.000928  0.83125
1.000932  0.83750
1.000933  0.84375
1.000933  0.85000
1.000936  0.85000
1.000981  0.85000
1.000981  0.85000
1.000981  0.85000
1.001009  0.85625
1.001009  0.85625
1.001009  0.85625
1.001092  0.86250
1.001092  0.86250
1.001092  0.86250
1.001092  0.86250
1.001096  0.86250
1.001096  0.86250
1.001096  0.86250
1.001107  0.86250
1.001107  0.86250
1.001125  0.86250
1.001131  0.86875
1.001131  0.86875
1.001131  0.86875
1.001131  0.86875
1.001144  0.86875
1.001184  0.86875
1.001184  0.86875
1.001184  0.86875
1.001184  0.86875
1.001202  0.87500
1.001202  0.87500
1.001202  0.87500
1.001202  0.87500
1.001202  0.87500
1.001202  0.87500
1.001202  0.87500
1.001202  0.87500
1.001202  0.87500
1.001223  0.87500
1.001241  0.87500
1.001246  0.87500
1.001246  0.88125
1.001246  0.88125
1.001246  0.88125
1.001246  0.88125
1.001246  0.88125
1.001255  0.88750
1.001256  0.89375
1.001260  0.90000
1.001260  0.90000
1.001260  0.90000
1.001260  0.90000
1.001287  0.90625
1.001305  0.91250
1.001305  0.91250
1.001305  0.91250
1.001305  0.91250
1.001305  0.91250
1.001310  0.91250
1.001315  0.91250
1.001317  0.91250
1.001317  0.91250
1.001324  0.91250
1.001324  0.91250
1.001324  0.91250
1.001324  0.91250
1.001324  0.91250
1.001325  0.91250
1.001327  0.91875
1.001327  0.91875
1.001327  0.91875
1.001352  0.92500
1.001352  0.92500
1.001352  0.92500
1.001352  0.92500
1.001385  0.92500
1.001406  0.93125
1.001406  0.93125
1.001406  0.93125
1.001406  0.93125
1.001419  0.93125
1.001421  0.93750
1.001423  0.94375
1.001427  0.95000
1.001427  0.95000
1.001427  0.95000
1.001427  0.95000
1.001427  0.95000
1.001428  0.95000
1.001428  0.95000
1.001428  0.95000
1.001428  0.95000
1.001451  0.95000
1.001451  0.95000
1.001451  0.95000
1.001451  0.95000
1.001491  0.95000
1.001507  0.95000
1.001520  0.95000
1.001569  0.95000
1.001569  0.95000
1.001578  0.95000
1.001578  0.95000
1.001578  0.95000
1.001578  0.95000
1.001584  0.95000
1.001641  0.95625
1.001642  0.95625
1.001646  0.95625
1.001704  0.95625
1.001762  0.96250
1.001762  0.96250
1.001762  0.96250
1.001762  0.96250
1.001762  0.96250
1.001773  0.96250
1.001783  0.96250
1.001785  0.96250
1.001807  0.96875
1.001807  0.96875
1.001807  0.96875
1.001807  0.96875
1.001807  0.96875
1.001840  0.97500
1.001840  0.97500
1.001840  0.97500
1.001854  0.97500
1.001854  0.97500
1.001903  0.97500
1.001937  0.97500
1.001973  0.98125
1.001973  0.98125
1.001973  0.98125
1.001973  0.98125
1.002007  0.98750
1.002007  0.98750
1.002007  0.98750
1.002078  0.98750
1.002078  0.98750
1.002082  0.98750
1.002082  0.98750
1.002126  0.98750
1.002126  0.98750
1.002126  0.98750
1.002126  0.98750
1.002135  0.98750
1.002364  0.98750
1.002364  0.98750
1.002364  0.98750
1.002364  0.98750
1.002387  0.98750
1.002429  0.98750
1.002429  0.98750
1.002429  0.98750
1.002678  0.98750
1.002718  0.98750
1.002718  0.98750
1.002718  0.98750
1.002808  0.98750
1.002808  0.98750
1.002808  0.98750
1.002808  0.98750
1.002925  0.99375
1.002925  0.99375
1.002925  0.99375
1.002925  0.99375
1.002925  0.99375
1.003210  1.00000
1.003210  1.00000
1.003210  1.00000
1.003210  1.00000
1.003313  1.00000
1.003337  1.00000
1.003337  1.00000
1.003337  1.00000
1.003380  1.00000
1.003423  1.00000
1.003578  1.00000
1.003578  1.00000
1.003578  1.00000
1.003578  1.00000
1.003888  1.00000
1.004136  1.00000
1.004648  1.00000
1.004977  1.00000
1.004977  1.00000
1.004977  1.00000
1.006321  1.00000
1.006681  1.00000
1.006829  1.00000
1.007226  1.00000
1.007297  1.00000
1.008668  1.00000


==> Tudo-SM-RFO-PR1.txt <==
x y
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000000  0.50625
1.000013  0.50625
1.000013  0.50625
1.000013  0.50625
1.000013  0.50625
1.000013  0.50625
1.000025  0.50625
1.000027  0.51250
1.000027  0.51250
1.000027  0.51250
1.000027  0.51250
1.000027  0.51250
1.000027  0.51875
1.000027  0.51875
1.000027  0.51875
1.000027  0.51875
1.000028  0.51875
1.000035  0.52500
1.000035  0.52500
1.000035  0.52500
1.000035  0.52500
1.000035  0.52500
1.000040  0.52500
1.000040  0.52500
1.000040  0.53125
1.000040  0.53125
1.000040  0.53125
1.000040  0.53125
1.000040  0.53125
1.000049  0.53750
1.000049  0.53750
1.000049  0.53750
1.000049  0.53750
1.000049  0.53750
1.000058  0.53750
1.000064  0.54375
1.000064  0.54375
1.000064  0.54375
1.000064  0.54375
1.000064  0.54375
1.000082  0.55000
1.000082  0.55000
1.000082  0.55000
1.000082  0.55000
1.000082  0.55000
1.000101  0.55000
1.000124  0.55000
1.000179  0.55000
1.000196  0.55000
1.000197  0.55000
1.000201  0.55625
1.000201  0.55625
1.000201  0.55625
1.000201  0.55625
1.000201  0.55625
1.000201  0.56250
1.000201  0.56250
1.000201  0.56250
1.000201  0.56250
1.000201  0.56250
1.000215  0.56875
1.000215  0.56875
1.000215  0.56875
1.000215  0.56875
1.000215  0.56875
1.000217  0.56875
1.000218  0.57500
1.000218  0.57500
1.000218  0.57500
1.000218  0.57500
1.000227  0.58125
1.000227  0.58125
1.000227  0.58125
1.000227  0.58125
1.000227  0.58125
1.000227  0.58125
1.000234  0.58125
1.000278  0.58125
1.000285  0.58750
1.000285  0.58750
1.000285  0.58750
1.000285  0.58750
1.000285  0.58750
1.000287  0.58750
1.000306  0.59375
1.000310  0.59375
1.000355  0.59375
1.000380  0.59375
1.000385  0.59375
1.000386  0.59375
1.000392  0.60000
1.000392  0.60000
1.000392  0.60000
1.000392  0.60000
1.000392  0.60000
1.000420  0.60000
1.000420  0.60625
1.000420  0.60625
1.000420  0.60625
1.000420  0.60625
1.000420  0.60625
1.000427  0.60625
1.000427  0.60625
1.000427  0.60625
1.000427  0.60625
1.000432  0.61250
1.000432  0.61250
1.000432  0.61250
1.000432  0.61250
1.000432  0.61250
1.000447  0.61250
1.000447  0.61250
1.000447  0.61250
1.000447  0.61250
1.000455  0.61875
1.000455  0.61875
1.000455  0.61875
1.000455  0.61875
1.000455  0.61875
1.000462  0.61875
1.000468  0.61875
1.000469  0.61875
1.000474  0.61875
1.000481  0.61875
1.000481  0.62500
1.000481  0.62500
1.000481  0.62500
1.000481  0.62500
1.000481  0.62500
1.000491  0.63125
1.000491  0.63125
1.000491  0.63125
1.000491  0.63125
1.000491  0.63125
1.000499  0.63125
1.000521  0.63125
1.000535  0.63750
1.000535  0.63750
1.000545  0.63750
1.000559  0.64375
1.000559  0.64375
1.000559  0.64375
1.000559  0.64375
1.000559  0.64375
1.000564  0.65000
1.000569  0.65625
1.000569  0.65625
1.000569  0.65625
1.000569  0.65625
1.000569  0.65625
1.000583  0.65625
1.000592  0.65625
1.000592  0.65625
1.000592  0.65625
1.000594  0.66250
1.000594  0.66250
1.000594  0.66250
1.000594  0.66250
1.000598  0.66250
1.000618  0.66250
1.000618  0.66875
1.000618  0.66875
1.000618  0.66875
1.000618  0.66875
1.000618  0.66875
1.000625  0.67500
1.000625  0.67500
1.000625  0.68125
1.000625  0.68125
1.000625  0.68125
1.000625  0.68125
1.000625  0.68125
1.000645  0.68750
1.000645  0.68750
1.000645  0.68750
1.000645  0.68750
1.000645  0.68750
1.000652  0.68750
1.000679  0.69375
1.000693  0.69375
1.000693  0.69375
1.000693  0.69375
1.000699  0.69375
1.000718  0.70000
1.000718  0.70000
1.000718  0.70000
1.000718  0.70000
1.000735  0.70000
1.000735  0.70000
1.000735  0.70000
1.000747  0.70625
1.000747  0.70625
1.000747  0.70625
1.000747  0.70625
1.000747  0.70625
1.000761  0.70625
1.000782  0.70625
1.000790  0.71250
1.000790  0.71250
1.000790  0.71250
1.000790  0.71250
1.000801  0.71250
1.000810  0.71250
1.000813  0.71875
1.000813  0.71875
1.000813  0.71875
1.000813  0.71875
1.000813  0.71875
1.000847  0.72500
1.000847  0.72500
1.000847  0.72500
1.000848  0.73125
1.000848  0.73125
1.000848  0.73125
1.000848  0.73125
1.000851  0.73750
1.000851  0.73750
1.000851  0.73750
1.000851  0.73750
1.000872  0.73750
1.000876  0.73750
1.000886  0.74375
1.000886  0.74375
1.000886  0.74375
1.000886  0.74375
1.000886  0.74375
1.000896  0.75000
1.000896  0.75000
1.000896  0.75000
1.000896  0.75000
1.000919  0.75000
1.000923  0.75625
1.000923  0.75625
1.000923  0.75625
1.000923  0.75625
1.000928  0.75625
1.000928  0.75625
1.000928  0.75625
1.000932  0.75625
1.000933  0.75625
1.000933  0.75625
1.000936  0.75625
1.000981  0.76250
1.000981  0.76250
1.000981  0.76250
1.001009  0.76250
1.001009  0.76250
1.001009  0.76250
1.001092  0.76875
1.001092  0.76875
1.001092  0.76875
1.001092  0.76875
1.001096  0.77500
1.001096  0.77500
1.001096  0.77500
1.001107  0.77500
1.001107  0.77500
1.001125  0.77500
1.001131  0.78125
1.001131  0.78125
1.001131  0.78125
1.001131  0.78125
1.001144  0.78125
1.001184  0.78750
1.001184  0.78750
1.001184  0.78750
1.001184  0.78750
1.001202  0.79375
1.001202  0.79375
1.001202  0.79375
1.001202  0.79375
1.001202  0.79375
1.001202  0.80000
1.001202  0.80000
1.001202  0.80000
1.001202  0.80000
1.001223  0.80000
1.001241  0.80000
1.001246  0.80625
1.001246  0.81250
1.001246  0.81250
1.001246  0.81250
1.001246  0.81250
1.001246  0.81250
1.001255  0.81250
1.001256  0.81250
1.001260  0.81875
1.001260  0.81875
1.001260  0.81875
1.001260  0.81875
1.001287  0.81875
1.001305  0.82500
1.001305  0.82500
1.001305  0.82500
1.001305  0.82500
1.001305  0.82500
1.001310  0.83125
1.001315  0.83125
1.001317  0.83750
1.001317  0.83750
1.001324  0.84375
1.001324  0.84375
1.001324  0.84375
1.001324  0.84375
1.001324  0.84375
1.001325  0.84375
1.001327  0.84375
1.001327  0.84375
1.001327  0.84375
1.001352  0.85000
1.001352  0.85000
1.001352  0.85000
1.001352  0.85000
1.001385  0.85000
1.001406  0.85625
1.001406  0.85625
1.001406  0.85625
1.001406  0.85625
1.001419  0.85625
1.001421  0.85625
1.001423  0.85625
1.001427  0.86250
1.001427  0.86250
1.001427  0.86250
1.001427  0.86250
1.001427  0.86250
1.001428  0.86875
1.001428  0.86875
1.001428  0.86875
1.001428  0.86875
1.001451  0.87500
1.001451  0.87500
1.001451  0.87500
1.001451  0.87500
1.001491  0.87500
1.001507  0.87500
1.001520  0.87500
1.001569  0.88125
1.001569  0.88125
1.001578  0.88750
1.001578  0.88750
1.001578  0.88750
1.001578  0.88750
1.001584  0.88750
1.001641  0.88750
1.001642  0.88750
1.001646  0.88750
1.001704  0.88750
1.001762  0.89375
1.001762  0.89375
1.001762  0.89375
1.001762  0.89375
1.001762  0.89375
1.001773  0.89375
1.001783  0.89375
1.001785  0.90000
1.001807  0.90625
1.001807  0.90625
1.001807  0.90625
1.001807  0.90625
1.001807  0.90625
1.001840  0.91250
1.001840  0.91250
1.001840  0.91250
1.001854  0.91875
1.001854  0.91875
1.001903  0.91875
1.001937  0.92500
1.001973  0.93125
1.001973  0.93125
1.001973  0.93125
1.001973  0.93125
1.002007  0.93125
1.002007  0.93125
1.002007  0.93125
1.002078  0.93750
1.002078  0.93750
1.002082  0.94375
1.002082  0.94375
1.002126  0.95000
1.002126  0.95000
1.002126  0.95000
1.002126  0.95000
1.002135  0.95000
1.002364  0.95625
1.002364  0.95625
1.002364  0.95625
1.002364  0.95625
1.002387  0.95625
1.002429  0.96250
1.002429  0.96250
1.002429  0.96250
1.002678  0.96250
1.002718  0.96875
1.002718  0.96875
1.002718  0.96875
1.002808  0.97500
1.002808  0.97500
1.002808  0.97500
1.002808  0.97500
1.002925  0.98125
1.002925  0.98125
1.002925  0.98125
1.002925  0.98125
1.002925  0.98125
1.003210  0.98125
1.003210  0.98125
1.003210  0.98125
1.003210  0.98125
1.003313  0.98125
1.003337  0.98750
1.003337  0.98750
1.003337  0.98750
1.003380  0.98750
1.003423  0.98750
1.003578  0.99375
1.003578  0.99375
1.003578  0.99375
1.003578  0.99375
1.003888  0.99375
1.004136  0.99375
1.004648  0.99375
1.004977  1.00000
1.004977  1.00000
1.004977  1.00000
1.006321  1.00000
1.006681  1.00000
1.006829  1.00000
1.007226  1.00000
1.007297  1.00000
1.008668  1.00000


==> Tudo-SM-RFO-PR2.txt <==
x y
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000000  0.54375
1.000013  0.54375
1.000013  0.54375
1.000013  0.54375
1.000013  0.54375
1.000013  0.54375
1.000025  0.55000
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000027  0.55625
1.000028  0.55625
1.000035  0.56250
1.000035  0.56250
1.000035  0.56250
1.000035  0.56250
1.000035  0.56250
1.000040  0.56250
1.000040  0.56875
1.000040  0.57500
1.000040  0.57500
1.000040  0.57500
1.000040  0.57500
1.000040  0.57500
1.000049  0.58125
1.000049  0.58125
1.000049  0.58125
1.000049  0.58125
1.000049  0.58125
1.000058  0.58125
1.000064  0.58750
1.000064  0.58750
1.000064  0.58750
1.000064  0.58750
1.000064  0.58750
1.000082  0.59375
1.000082  0.59375
1.000082  0.59375
1.000082  0.59375
1.000082  0.59375
1.000101  0.59375
1.000124  0.59375
1.000179  0.59375
1.000196  0.60000
1.000197  0.60625
1.000201  0.61250
1.000201  0.61250
1.000201  0.61250
1.000201  0.61250
1.000201  0.61250
1.000201  0.61875
1.000201  0.61875
1.000201  0.61875
1.000201  0.61875
1.000201  0.61875
1.000215  0.62500
1.000215  0.62500
1.000215  0.62500
1.000215  0.62500
1.000215  0.62500
1.000217  0.62500
1.000218  0.63125
1.000218  0.63125
1.000218  0.63125
1.000218  0.63125
1.000227  0.63750
1.000227  0.63750
1.000227  0.63750
1.000227  0.63750
1.000227  0.63750
1.000227  0.63750
1.000234  0.63750
1.000278  0.63750
1.000285  0.64375
1.000285  0.64375
1.000285  0.64375
1.000285  0.64375
1.000285  0.64375
1.000287  0.64375
1.000306  0.64375
1.000310  0.64375
1.000355  0.65000
1.000380  0.65000
1.000385  0.65000
1.000386  0.65000
1.000392  0.65625
1.000392  0.65625
1.000392  0.65625
1.000392  0.65625
1.000392  0.65625
1.000420  0.66250
1.000420  0.66875
1.000420  0.66875
1.000420  0.66875
1.000420  0.66875
1.000420  0.66875
1.000427  0.67500
1.000427  0.67500
1.000427  0.67500
1.000427  0.67500
1.000432  0.68125
1.000432  0.68125
1.000432  0.68125
1.000432  0.68125
1.000432  0.68125
1.000447  0.68750
1.000447  0.68750
1.000447  0.68750
1.000447  0.68750
1.000455  0.69375
1.000455  0.69375
1.000455  0.69375
1.000455  0.69375
1.000455  0.69375
1.000462  0.69375
1.000468  0.70000
1.000469  0.70000
1.000474  0.70000
1.000481  0.70000
1.000481  0.70625
1.000481  0.70625
1.000481  0.70625
1.000481  0.70625
1.000481  0.70625
1.000491  0.71250
1.000491  0.71250
1.000491  0.71250
1.000491  0.71250
1.000491  0.71250
1.000499  0.71250
1.000521  0.71250
1.000535  0.71875
1.000535  0.71875
1.000545  0.71875
1.000559  0.72500
1.000559  0.72500
1.000559  0.72500
1.000559  0.72500
1.000559  0.72500
1.000564  0.72500
1.000569  0.73125
1.000569  0.73125
1.000569  0.73125
1.000569  0.73125
1.000569  0.73125
1.000583  0.73125
1.000592  0.73125
1.000592  0.73125
1.000592  0.73125
1.000594  0.73750
1.000594  0.73750
1.000594  0.73750
1.000594  0.73750
1.000598  0.74375
1.000618  0.74375
1.000618  0.75000
1.000618  0.75000
1.000618  0.75000
1.000618  0.75000
1.000618  0.75000
1.000625  0.75625
1.000625  0.75625
1.000625  0.76250
1.000625  0.76250
1.000625  0.76250
1.000625  0.76250
1.000625  0.76250
1.000645  0.76875
1.000645  0.76875
1.000645  0.76875
1.000645  0.76875
1.000645  0.76875
1.000652  0.77500
1.000679  0.77500
1.000693  0.77500
1.000693  0.77500
1.000693  0.77500
1.000699  0.77500
1.000718  0.78125
1.000718  0.78125
1.000718  0.78125
1.000718  0.78125
1.000735  0.78125
1.000735  0.78125
1.000735  0.78125
1.000747  0.78750
1.000747  0.78750
1.000747  0.78750
1.000747  0.78750
1.000747  0.78750
1.000761  0.78750
1.000782  0.78750
1.000790  0.78750
1.000790  0.78750
1.000790  0.78750
1.000790  0.78750
1.000801  0.79375
1.000810  0.79375
1.000813  0.80000
1.000813  0.80000
1.000813  0.80000
1.000813  0.80000
1.000813  0.80000
1.000847  0.80000
1.000847  0.80000
1.000847  0.80000
1.000848  0.80625
1.000848  0.80625
1.000848  0.80625
1.000848  0.80625
1.000851  0.80625
1.000851  0.80625
1.000851  0.80625
1.000851  0.80625
1.000872  0.80625
1.000876  0.81250
1.000886  0.81875
1.000886  0.81875
1.000886  0.81875
1.000886  0.81875
1.000886  0.81875
1.000896  0.82500
1.000896  0.82500
1.000896  0.82500
1.000896  0.82500
1.000919  0.82500
1.000923  0.83125
1.000923  0.83125
1.000923  0.83125
1.000923  0.83125
1.000928  0.83125
1.000928  0.83125
1.000928  0.83125
1.000932  0.83125
1.000933  0.83125
1.000933  0.83125
1.000936  0.83125
1.000981  0.83125
1.000981  0.83125
1.000981  0.83750
1.001009  0.83750
1.001009  0.83750
1.001009  0.83750
1.001092  0.83750
1.001092  0.83750
1.001092  0.83750
1.001092  0.83750
1.001096  0.83750
1.001096  0.83750
1.001096  0.83750
1.001107  0.83750
1.001107  0.83750
1.001125  0.83750
1.001131  0.84375
1.001131  0.84375
1.001131  0.84375
1.001131  0.84375
1.001144  0.84375
1.001184  0.85000
1.001184  0.85000
1.001184  0.85000
1.001184  0.85000
1.001202  0.85625
1.001202  0.85625
1.001202  0.85625
1.001202  0.85625
1.001202  0.85625
1.001202  0.86250
1.001202  0.86250
1.001202  0.86250
1.001202  0.86250
1.001223  0.86250
1.001241  0.86875
1.001246  0.86875
1.001246  0.87500
1.001246  0.87500
1.001246  0.87500
1.001246  0.87500
1.001246  0.87500
1.001255  0.87500
1.001256  0.87500
1.001260  0.87500
1.001260  0.87500
1.001260  0.87500
1.001260  0.87500
1.001287  0.87500
1.001305  0.88125
1.001305  0.88125
1.001305  0.88125
1.001305  0.88125
1.001305  0.88125
1.001310  0.88125
1.001315  0.88125
1.001317  0.88125
1.001317  0.88125
1.001324  0.88750
1.001324  0.88750
1.001324  0.88750
1.001324  0.88750
1.001324  0.88750
1.001325  0.88750
1.001327  0.88750
1.001327  0.88750
1.001327  0.88750
1.001352  0.88750
1.001352  0.88750
1.001352  0.88750
1.001352  0.88750
1.001385  0.88750
1.001406  0.88750
1.001406  0.88750
1.001406  0.88750
1.001406  0.88750
1.001419  0.88750
1.001421  0.88750
1.001423  0.88750
1.001427  0.89375
1.001427  0.89375
1.001427  0.89375
1.001427  0.89375
1.001427  0.89375
1.001428  0.90000
1.001428  0.90000
1.001428  0.90000
1.001428  0.90000
1.001451  0.90625
1.001451  0.90625
1.001451  0.90625
1.001451  0.90625
1.001491  0.90625
1.001507  0.90625
1.001520  0.90625
1.001569  0.90625
1.001569  0.90625
1.001578  0.91250
1.001578  0.91250
1.001578  0.91250
1.001578  0.91250
1.001584  0.91250
1.001641  0.91250
1.001642  0.91875
1.001646  0.92500
1.001704  0.93125
1.001762  0.93750
1.001762  0.93750
1.001762  0.93750
1.001762  0.93750
1.001762  0.93750
1.001773  0.93750
1.001783  0.93750
1.001785  0.93750
1.001807  0.94375
1.001807  0.94375
1.001807  0.94375
1.001807  0.94375
1.001807  0.94375
1.001840  0.94375
1.001840  0.94375
1.001840  0.94375
1.001854  0.94375
1.001854  0.94375
1.001903  0.95000
1.001937  0.95000
1.001973  0.95000
1.001973  0.95000
1.001973  0.95000
1.001973  0.95000
1.002007  0.95000
1.002007  0.95000
1.002007  0.95000
1.002078  0.95000
1.002078  0.95000
1.002082  0.95000
1.002082  0.95000
1.002126  0.95625
1.002126  0.95625
1.002126  0.95625
1.002126  0.95625
1.002135  0.95625
1.002364  0.96250
1.002364  0.96250
1.002364  0.96250
1.002364  0.96250
1.002387  0.96250
1.002429  0.96250
1.002429  0.96250
1.002429  0.96250
1.002678  0.96250
1.002718  0.96875
1.002718  0.96875
1.002718  0.96875
1.002808  0.97500
1.002808  0.97500
1.002808  0.97500
1.002808  0.97500
1.002925  0.98125
1.002925  0.98125
1.002925  0.98125
1.002925  0.98125
1.002925  0.98125
1.003210  0.98750
1.003210  0.98750
1.003210  0.98750
1.003210  0.98750
1.003313  0.98750
1.003337  0.98750
1.003337  0.98750
1.003337  0.98750
1.003380  0.98750
1.003423  0.98750
1.003578  0.99375
1.003578  0.99375
1.003578  0.99375
1.003578  0.99375
1.003888  0.99375
1.004136  1.00000
1.004648  1.00000
1.004977  1.00000
1.004977  1.00000
1.004977  1.00000
1.006321  1.00000
1.006681  1.00000
1.006829  1.00000
1.007226  1.00000
1.007297  1.00000
1.008668  1.00000


==> Tudo-SM-RFO.txt <==
x y
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000000  0.47500
1.000013  0.47500
1.000013  0.48125
1.000013  0.48125
1.000013  0.48125
1.000013  0.48125
1.000025  0.48125
1.000027  0.48750
1.000027  0.48750
1.000027  0.48750
1.000027  0.48750
1.000027  0.48750
1.000027  0.49375
1.000027  0.49375
1.000027  0.49375
1.000027  0.49375
1.000028  0.49375
1.000035  0.50000
1.000035  0.50000
1.000035  0.50000
1.000035  0.50000
1.000035  0.50000
1.000040  0.50000
1.000040  0.50000
1.000040  0.50625
1.000040  0.50625
1.000040  0.50625
1.000040  0.50625
1.000040  0.50625
1.000049  0.51250
1.000049  0.51250
1.000049  0.51250
1.000049  0.51250
1.000049  0.51250
1.000058  0.51250
1.000064  0.51875
1.000064  0.51875
1.000064  0.51875
1.000064  0.51875
1.000064  0.51875
1.000082  0.52500
1.000082  0.52500
1.000082  0.52500
1.000082  0.52500
1.000082  0.52500
1.000101  0.52500
1.000124  0.52500
1.000179  0.52500
1.000196  0.52500
1.000197  0.52500
1.000201  0.53125
1.000201  0.53125
1.000201  0.53125
1.000201  0.53125
1.000201  0.53125
1.000201  0.53750
1.000201  0.53750
1.000201  0.53750
1.000201  0.53750
1.000201  0.53750
1.000215  0.54375
1.000215  0.54375
1.000215  0.54375
1.000215  0.54375
1.000215  0.54375
1.000217  0.54375
1.000218  0.55000
1.000218  0.55000
1.000218  0.55000
1.000218  0.55000
1.000227  0.55625
1.000227  0.55625
1.000227  0.55625
1.000227  0.55625
1.000227  0.55625
1.000227  0.55625
1.000234  0.55625
1.000278  0.55625
1.000285  0.56250
1.000285  0.56250
1.000285  0.56250
1.000285  0.56250
1.000285  0.56250
1.000287  0.56250
1.000306  0.56250
1.000310  0.56250
1.000355  0.56250
1.000380  0.56250
1.000385  0.56250
1.000386  0.56250
1.000392  0.56875
1.000392  0.56875
1.000392  0.56875
1.000392  0.56875
1.000392  0.56875
1.000420  0.56875
1.000420  0.57500
1.000420  0.57500
1.000420  0.57500
1.000420  0.57500
1.000420  0.57500
1.000427  0.58125
1.000427  0.58125
1.000427  0.58125
1.000427  0.58125
1.000432  0.58750
1.000432  0.58750
1.000432  0.58750
1.000432  0.58750
1.000432  0.58750
1.000447  0.59375
1.000447  0.59375
1.000447  0.59375
1.000447  0.59375
1.000455  0.60000
1.000455  0.60000
1.000455  0.60000
1.000455  0.60000
1.000455  0.60000
1.000462  0.60000
1.000468  0.60000
1.000469  0.60000
1.000474  0.60000
1.000481  0.60000
1.000481  0.60625
1.000481  0.60625
1.000481  0.60625
1.000481  0.60625
1.000481  0.60625
1.000491  0.61250
1.000491  0.61250
1.000491  0.61250
1.000491  0.61250
1.000491  0.61250
1.000499  0.61250
1.000521  0.61250
1.000535  0.61250
1.000535  0.61250
1.000545  0.61250
1.000559  0.61875
1.000559  0.61875
1.000559  0.61875
1.000559  0.61875
1.000559  0.61875
1.000564  0.61875
1.000569  0.62500
1.000569  0.62500
1.000569  0.62500
1.000569  0.62500
1.000569  0.62500
1.000583  0.63125
1.000592  0.63750
1.000592  0.63750
1.000592  0.63750
1.000594  0.64375
1.000594  0.64375
1.000594  0.64375
1.000594  0.64375
1.000598  0.64375
1.000618  0.64375
1.000618  0.65000
1.000618  0.65000
1.000618  0.65000
1.000618  0.65000
1.000618  0.65000
1.000625  0.65000
1.000625  0.65000
1.000625  0.65625
1.000625  0.65625
1.000625  0.65625
1.000625  0.65625
1.000625  0.65625
1.000645  0.66250
1.000645  0.66250
1.000645  0.66250
1.000645  0.66250
1.000645  0.66250
1.000652  0.66250
1.000679  0.66250
1.000693  0.66875
1.000693  0.66875
1.000693  0.66875
1.000699  0.66875
1.000718  0.67500
1.000718  0.67500
1.000718  0.67500
1.000718  0.67500
1.000735  0.68125
1.000735  0.68125
1.000735  0.68125
1.000747  0.68750
1.000747  0.68750
1.000747  0.68750
1.000747  0.68750
1.000747  0.68750
1.000761  0.68750
1.000782  0.68750
1.000790  0.69375
1.000790  0.69375
1.000790  0.69375
1.000790  0.69375
1.000801  0.69375
1.000810  0.69375
1.000813  0.70000
1.000813  0.70000
1.000813  0.70000
1.000813  0.70000
1.000813  0.70000
1.000847  0.70625
1.000847  0.70625
1.000847  0.70625
1.000848  0.71250
1.000848  0.71250
1.000848  0.71250
1.000848  0.71250
1.000851  0.71875
1.000851  0.71875
1.000851  0.71875
1.000851  0.71875
1.000872  0.71875
1.000876  0.71875
1.000886  0.72500
1.000886  0.72500
1.000886  0.72500
1.000886  0.72500
1.000886  0.72500
1.000896  0.73125
1.000896  0.73125
1.000896  0.73125
1.000896  0.73125
1.000919  0.73125
1.000923  0.73750
1.000923  0.73750
1.000923  0.73750
1.000923  0.73750
1.000928  0.74375
1.000928  0.74375
1.000928  0.74375
1.000932  0.74375
1.000933  0.74375
1.000933  0.74375
1.000936  0.74375
1.000981  0.75000
1.000981  0.75000
1.000981  0.75000
1.001009  0.75625
1.001009  0.75625
1.001009  0.75625
1.001092  0.76250
1.001092  0.76250
1.001092  0.76250
1.001092  0.76250
1.001096  0.76875
1.001096  0.76875
1.001096  0.76875
1.001107  0.76875
1.001107  0.76875
1.001125  0.76875
1.001131  0.77500
1.001131  0.77500
1.001131  0.77500
1.001131  0.77500
1.001144  0.77500
1.001184  0.78125
1.001184  0.78125
1.001184  0.78125
1.001184  0.78125
1.001202  0.78750
1.001202  0.78750
1.001202  0.78750
1.001202  0.78750
1.001202  0.78750
1.001202  0.79375
1.001202  0.79375
1.001202  0.79375
1.001202  0.79375
1.001223  0.80000
1.001241  0.80000
1.001246  0.80000
1.001246  0.80625
1.001246  0.80625
1.001246  0.80625
1.001246  0.80625
1.001246  0.80625
1.001255  0.80625
1.001256  0.80625
1.001260  0.81250
1.001260  0.81250
1.001260  0.81250
1.001260  0.81250
1.001287  0.81250
1.001305  0.81875
1.001305  0.81875
1.001305  0.81875
1.001305  0.81875
1.001305  0.81875
1.001310  0.81875
1.001315  0.81875
1.001317  0.82500
1.001317  0.82500
1.001324  0.83125
1.001324  0.83125
1.001324  0.83125
1.001324  0.83125
1.001324  0.83125
1.001325  0.83125
1.001327  0.83750
1.001327  0.83750
1.001327  0.83750
1.001352  0.84375
1.001352  0.84375
1.001352  0.84375
1.001352  0.84375
1.001385  0.84375
1.001406  0.85000
1.001406  0.85000
1.001406  0.85000
1.001406  0.85000
1.001419  0.85000
1.001421  0.85000
1.001423  0.85000
1.001427  0.85625
1.001427  0.85625
1.001427  0.85625
1.001427  0.85625
1.001427  0.85625
1.001428  0.86250
1.001428  0.86250
1.001428  0.86250
1.001428  0.86250
1.001451  0.86875
1.001451  0.86875
1.001451  0.86875
1.001451  0.86875
1.001491  0.86875
1.001507  0.86875
1.001520  0.86875
1.001569  0.87500
1.001569  0.87500
1.001578  0.88125
1.001578  0.88125
1.001578  0.88125
1.001578  0.88125
1.001584  0.88125
1.001641  0.88125
1.001642  0.88125
1.001646  0.88125
1.001704  0.88125
1.001762  0.88750
1.001762  0.88750
1.001762  0.88750
1.001762  0.88750
1.001762  0.88750
1.001773  0.88750
1.001783  0.88750
1.001785  0.88750
1.001807  0.89375
1.001807  0.89375
1.001807  0.89375
1.001807  0.89375
1.001807  0.89375
1.001840  0.90000
1.001840  0.90000
1.001840  0.90000
1.001854  0.90625
1.001854  0.90625
1.001903  0.90625
1.001937  0.90625
1.001973  0.91250
1.001973  0.91250
1.001973  0.91250
1.001973  0.91250
1.002007  0.91875
1.002007  0.91875
1.002007  0.91875
1.002078  0.92500
1.002078  0.92500
1.002082  0.93125
1.002082  0.93125
1.002126  0.93750
1.002126  0.93750
1.002126  0.93750
1.002126  0.93750
1.002135  0.93750
1.002364  0.94375
1.002364  0.94375
1.002364  0.94375
1.002364  0.94375
1.002387  0.94375
1.002429  0.95000
1.002429  0.95000
1.002429  0.95000
1.002678  0.95625
1.002718  0.96250
1.002718  0.96250
1.002718  0.96250
1.002808  0.96875
1.002808  0.96875
1.002808  0.96875
1.002808  0.96875
1.002925  0.97500
1.002925  0.97500
1.002925  0.97500
1.002925  0.97500
1.002925  0.97500
1.003210  0.98125
1.003210  0.98125
1.003210  0.98125
1.003210  0.98125
1.003313  0.98125
1.003337  0.98750
1.003337  0.98750
1.003337  0.98750
1.003380  0.98750
1.003423  0.98750
1.003578  0.99375
1.003578  0.99375
1.003578  0.99375
1.003578  0.99375
1.003888  0.99375
1.004136  0.99375
1.004648  0.99375
1.004977  1.00000
1.004977  1.00000
1.004977  1.00000
1.006321  1.00000
1.006681  1.00000
1.006829  1.00000
1.007226  1.00000
1.007297  1.00000
1.008668  1.00000

